Fundamental limitations for antenna radiation efficiency

Small volume, finite conductivity and high frequencies are major imperatives in the design of communications infrastructure. The radiation efficiency $\eta_r$ impacts on the optimal gain, quality factor, and bandwidth. The current efficiency limit applies to structures confined to a radian sphere $ka$ ($k$ is the wave number, $a$ is the radius). Here we present new absolute limits to $\eta_r$ for arbitrary antenna shapes based on $k^2S$ where $S$ is the conductor surface area. For a dipole with an electrical length of $10^{-5}$ our result is four orders of magnitude closer to the analytical solution when compared with previous bounds on the efficiency. The improved bound on $\eta_r$ is more accurate, more general, and easier to calculate than other limits. The efficiency of an antenna cannot be larger than the case where the surface of the antenna is 'peeled' off and assembled into a planar sheet with area $S$, and a uniform current is excited along the surface of this sheet.

==> DataRadEff.dat <==
sigma		Yagi		Meander		Dipole
1.00E+03	0.3025		0.02553		0.5414
1.00E+04	0.624148	0.107677	0.844266
1.00E+05	0.85045		0.30015		0.9497
1.00E+06	0.9486		0.58454		0.98403
1.00E+07	0.98307		0.8182		0.994945
1.00E+08	0.994639	0.93457		0.9984
1.00E+09	0.998305	0.978374	0.9994
1.00E+10	1		1		1


==> DataRadEff_Limit.dat <==
sigma			Dipole			Yagi			Meander		
1000	0.766509561131360	0.921885044193438	0.448978097972010
1511.77507061566	0.823700292999519	0.943808313675826	0.536961158652027
2285.46386413499	0.866783573115907	0.959001108493183	0.617584396485224
3455.10729459222	0.898320146002831	0.969475639620182	0.686797776917685
5223.34507426684	0.921129051028022	0.976736246457366	0.743507741234603
7896.52286849973	0.937713675241424	0.981858333309004	0.788881455156273
11937.7664171444	0.950033376793769	0.985580862082487	0.825149805598645
18047.2176682717	0.959478196227797	0.988388528718657	0.854587318337920
27283.3337648677	0.966949367057307	0.990581705905040	0.878957936182556
41246.2638290135	0.972991028497193	0.992337604635481	0.899411188394742
62355.0734127391	0.977928797906235	0.993761119744284	0.916648439304445
94266.8455117885	0.981975807931596	0.994920170327983	0.931140713984958
142510.267030300	0.985291303314741	0.995864616963988	0.943266924200821
215443.469003189	0.988004325441975	0.996634051651185	0.953364464317790
325702.065565978	0.990221893971967	0.997260717474673	0.961737702827224
492388.263170674	0.992032819514282	0.997770972750921	0.968656982193390
744380.301325170	0.993510555790241	0.998186353915196	0.974358353365903
1125335.58260076	0.994715664544556	0.998524442902199	0.979045066536453
1701254.27985259	0.995697950116977	0.998799583163178	0.982890196848156
2571913.80905935	0.996498285034529	0.999023469472219	0.986039824657684
3888155.18030809	0.997150155218897	0.999205632594746	0.988616373836575
5878016.07227491	0.997680957341801	0.999353836777748	0.990721858740684
8886238.16274341	0.998113081200029	0.999474405226376	0.992440896407318
13433993.3259890	0.998464808220433	0.999572486272788	0.993843413038560
20309176.2090473	0.998751054364714	0.999652270819050	0.994987021058594
30702906.2975785	0.998983982428942	0.999717169825271	0.995919072081678
46415888.3361278	0.999173505413079	0.999769959086294	0.996678407628873
70170382.8670382	0.999327699491778	0.999812897260743	0.997296837607155
106081835.513945	0.999453142261551	0.999847822051118	0.997800379442947
160371874.375133	0.999555189415657	0.999876228551107	0.998210290440061
242446201.708233	0.999638200811039	0.999899333047721	0.998543923814830
366524123.707963	0.999705725023136	0.999918124966135	0.998815435860197
554102033.000950	0.999760649904878	0.999933409152650	0.999036368375315
837677640.068292	0.999805325341659	0.999945840287467	0.999216127206818
1266380173.46740	0.999841663290412	0.999955950888584	0.999362374670421
1914481976.16995	0.999871219275606	0.999964174097991	0.999481350848350
2894266124.71675	0.999895258758966	0.999970862220755	0.999578136321442
4375479375.07420	0.999914811176996	0.999976301807586	0.999656866791786
6614740641.23016	0.999930713928893	0.999980725924626	0.999720908260447
10000000000.0000	0.999943648177921	0.999984324134592	0.999772999914013

==> DataRadEff_Limit_ApproxHighAlphaN.dat <==
%Radiation efficiency vs sigma. eta_r is approximated for high alpha*N
sigma			Dipole			Yagi			Meander		
1000	0.848741450959607	0.952767871438250	0.582065313177732
1511.77507061566	0.873406028876820	0.961244220478758	0.631325901845127
2285.46386413499	0.894548136552342	0.968249984697133	0.677991682354159
3455.10729459222	0.912512871329980	0.974023508091247	0.721357250804715
5223.34507426684	0.927664524671094	0.978770146264097	0.760941645950290
7896.52286849973	0.940363547181483	0.982664860483592	0.796488965336899
11937.7664171444	0.950951011547675	0.985855388548030	0.827945563823903
18047.2176682717	0.959739305731082	0.988465588795054	0.855422466565687
27283.3337648677	0.967007589700929	0.990598702121730	0.879151793609306
41246.2638290135	0.973000635250161	0.992340384225064	0.899444261836024
62355.0734127391	0.977929892188504	0.993761434073278	0.916652312897810
94266.8455117885	0.981975886995801	0.994920192904695	0.931141000403575
142510.267030300	0.985291306580747	0.995864617892087	0.943266936260872
215443.469003189	0.988004325509858	0.996634051670399	0.953364464572449
325702.065565978	0.990221893972574	0.997260717474844	0.961737702829530
492388.263170674	0.992032819514284	0.997770972750921	0.968656982193398
744380.301325170	0.993510555790241	0.998186353915196	0.974358353365903
1125335.58260076	0.994715664544556	0.998524442902199	0.979045066536453
1701254.27985259	0.995697950116977	0.998799583163178	0.982890196848156
2571913.80905935	0.996498285034529	0.999023469472219	0.986039824657684
3888155.18030809	0.997150155218897	0.999205632594746	0.988616373836575
5878016.07227491	0.997680957341801	0.999353836777748	0.990721858740684
8886238.16274341	0.998113081200029	0.999474405226376	0.992440896407318
13433993.3259890	0.998464808220433	0.999572486272788	0.993843413038560
20309176.2090473	0.998751054364714	0.999652270819050	0.994987021058594
30702906.2975785	0.998983982428942	0.999717169825271	0.995919072081678
46415888.3361278	0.999173505413079	0.999769959086294	0.996678407628873
70170382.8670382	0.999327699491778	0.999812897260743	0.997296837607155
106081835.513945	0.999453142261551	0.999847822051118	0.997800379442947
160371874.375133	0.999555189415657	0.999876228551107	0.998210290440061
242446201.708233	0.999638200811039	0.999899333047721	0.998543923814830
366524123.707963	0.999705725023136	0.999918124966135	0.998815435860197
554102033.000950	0.999760649904878	0.999933409152650	0.999036368375315
837677640.068292	0.999805325341659	0.999945840287467	0.999216127206818
1266380173.46740	0.999841663290412	0.999955950888584	0.999362374670421
1914481976.16995	0.999871219275606	0.999964174097991	0.999481350848350
2894266124.71675	0.999895258758966	0.999970862220755	0.999578136321442
4375479375.07420	0.999914811176996	0.999976301807586	0.999656866791786
6614740641.23016	0.999930713928893	0.999980725924626	0.999720908260447
10000000000.0000	0.999943648177921	0.999984324134592	0.999772999914013

==> DataRadEff_Limit_ApproxLowAlphaN.dat <==
%Data for the approximate and general limits on eta_rad vs ka for sigma=copper, a = 67e-3%17.72e-3;   % Chu radius in m; r0 = 0.0006745; % radius of wire in m; %S = 2*pi*r0*2*a%4* pi*a^2;  % Antenna area Sdipole = 214.3e-9/r0 *2;

ka						alpha_n0			Eta_r_sigma				Eta_r_sigmaM_LowAlphaN	eta_IDP					eta_SDP
1.40324471860344e-08	0.0322757110782241	1.63550150358343e-11	1.63564347921191e-11	1.50866229051291e-10	1.13149671792736e-10
3.69986644844439e-08	0.0524085488895960	1.13682736952045e-10	1.13708756375223e-10	6.45908473990162e-10	4.84431355570846e-10
9.75525619647320e-08	0.0850997826215608	7.90018365639276e-10	7.90495082408644e-10	2.76534887044049e-09	2.07401165426421e-09
2.57212050177760e-07	0.138183047530907	5.48673705171467e-09	5.49546484118677e-09	1.18393776053481e-08	8.87953323029312e-09
6.78178383265468e-07	0.224378418330896	3.80445931616712e-08	3.82040744427988e-08	5.06883089532629e-08	3.80162321966918e-08
1.78811964373640e-06	0.364340456461666	2.62692419665586e-07	2.65591912980263e-07	2.17013463263097e-07	1.62760106277607e-07
4.71464726569498e-06	0.591607558347856	1.79434091877990e-06	1.84637292755230e-06	9.29106109616356e-07	6.96829744069460e-07
1.24308789502913e-05	0.960638591973485	1.19319395019941e-05	1.28357105251495e-05	3.97779996180611e-06	2.98335293814988e-06
3.27758881562938e-05	1.55986260041356	7.46678779215135e-05	8.92261182812650e-05	1.70300615675010e-05	1.27726005551692e-05
8.64185749639778e-05	2.53286860688202	0.000417574109190854	0.000619964303751780	7.29072801880584e-05	5.46814568101170e-05
0.000227855613345769	4.11281312727657	0.00202553094638677	0.00429410201565433	0.000312065644364926	0.000234067494379559
0.000600775707708879	6.67829028870256	0.00887659396294329	0.0291083317212065	0.00133469004300898	0.00100135165577787
0.00158403580966598	10.8440524283488	0.0370162315617452	0.172477226168083	0.00568933493013569	0.00427307894192264
0.00417654944117689	17.6083200917114	0.141319116543661	0.591663773336389	0.0239115390291488	0.0180415043054476
0.0110121028376708	28.5919805811771	0.413355147688851	0.909690899000984	0.0949252495623662	0.0729245320221295
0.0290350708438559	46.4269929953370	0.751037219178199	0.985920913248338	0.309883600616651	0.251929939664046
0.0765553456351521	75.3870712975303	0.928136883013472	0.997950084486494	0.657821420998238	0.590472416822247
0.201849720871538	122.411772813733	0.982236395549896	0.999704611505630	0.891665268750347	0.860588076103247
0.532207247944409	198.769389320236	0.995793649320690	0.999957499096919	0.972404771573089	0.963541720283065
1.40324471860344	322.757110937029	0.999014335993868	0.999993886235607	0.993415257584934	0.991239571834218



==> DataRadEff_ka_Sweep.dat <==
ka			Eta_r_sigmad		Eta_r_sigma_highAlphaN	Eta_Analytic_inf	eta_Arbabi_Fujita1	Eta_Analytic_ShortSD	Eta_Pfeiffer
1.57289072189729e-06	2.16212061113485e-07	1.35139084610168e-06	2.18468501928142e-07	0.000902593123371496	5.46171344311280e-08	5.65598618814031e-05
2.24153076787064e-06	4.37514797973620e-07	2.29905728193966e-06	4.43691430248995e-07	0.00183138817361294	1.10922894473902e-07	9.62188907786369e-05
3.19441148285877e-06	8.83991179707255e-07	3.91127473467604e-06	9.01100331765424e-07	0.00371238948277772	2.25275235188048e-07	0.000163681755491956
4.55236433426860e-06	1.78229565818161e-06	6.65405463131821e-06	1.83005884193366e-06	0.00751081207857975	4.57515338443407e-07	0.000278432327897008
6.48758656895831e-06	3.58280438768871e-06	1.13201860978285e-05	3.71669173731662e-06	0.0151366371842265	9.29175524423402e-07	0.000473591719819177
9.24547694324436e-06	7.17272237405400e-06	1.92583621684446e-05	7.54826581882938e-06	0.0302689278796137	1.88707713782724e-06	0.000805432449507644
1.31757538800423e-05	1.42793608137839e-05	3.27629285983755e-05	1.53297867678480e-05	0.0596134741783578	3.83249075541154e-06	0.00136947190638643
1.87768020377034e-05	2.82136176649177e-05	5.57367919376755e-05	3.11330420528052e-05	0.114060299138433	7.78344225487757e-06	0.00232758465053121
2.67588707236819e-05	5.51957521563372e-05	9.48187497754393e-05	6.32266144011811e-05	0.207274349615683	1.58074031867348e-05	0.00395336055987643
3.81341381226119e-05	0.000106627140853960	0.000161300078692180	0.000128399676022898	0.346842796245592	3.21030105178370e-05	0.00670707746756577
5.43450620682375e-05	0.000202821375507356	0.000274381413283545	0.000260734651240936	0.518876404312957	6.51964120330492e-05	0.0113570279788901
7.74472930712274e-05	0.000378920721319224	0.000466702754851352	0.000467521460604981	0.686547857108344	0.000116921362585904	0.0191685311208709
0.000110370344163545	0.000694165662935108	0.000793720292472194	0.000795112207106886	0.816455753995485	0.000198896660648847	0.0321780083534198
0.000157289072189729	0.00124674872532177	0.00134956887487295	0.00135193423943688	0.900339695062036	0.000338326606351651	0.0535349598749839
0.000224153076787064	0.00219869049341808	0.00229378900318081	0.00229780547719346	0.948313689982879	0.000575443061462196	0.0877811336690249
0.000319441148285878	0.00381877305765509	0.00389605144561901	0.00390286254069273	0.973864562900329	0.000978580082834456	0.140678309333276
0.000455236433426860	0.00655617354689847	0.00661011455203216	0.00662163884390011	0.986958196144333	0.00166367188676672	0.217839439258629
0.000648758656895831	0.0111621407690470	0.0111935991855671	0.0112130242763297	0.993535572954408	0.00282703074234028	0.321489302714788
0.000924547694324436	0.0188800337386919	0.0188948423353464	0.0189273761506748	0.996806512548378	0.00479998234113413	0.446315189728591
0.00131757538800423	0.0317191896417994	0.0317245779076420	0.0317784868918062	0.998425010844293	0.00813859592079149	0.578299268835100
0.00187768020377034	0.0527955638300097	0.0527969993076660	0.0528847605237713	0.999223873047069	0.0137672483551946	0.699971341889251
0.00267588707236819	0.0866140409065666	0.0866143025543730	0.0867531277754809	0.999617693301755	0.0231976323140417	0.798754355960515
0.00381341381226119	0.138915387930661	0.138915417918113	0.139125302705101	0.999811719852327	0.0388333520729248	0.871007124045657
0.00543450620682375	0.215351931932070	0.215351933879862	0.215648382982646	0.999907283925598	0.0643140039641714	0.919919866975870
0.00774472930712274	0.318299876810726	0.318299876874049	0.318680484834560	0.999954345266105	0.104692780821888	0.951321960458537
0.0110370344163545	0.442695370120018	0.442695370120912	0.443128034262694	0.999977519345495	0.165927280941191	0.970801093785522
0.0157289072189729	0.574720117249270	0.574720117249274	0.575148649952644	0.999988930384848	0.252862159910739	0.982627748051749
0.0224153076787064	0.696883590562718	0.696883590562718	0.697253869840573	0.999994549142372	0.365391385751239	0.989714912783714
0.0319441148285877	0.796387508510379	0.796387508510379	0.796671701156959	0.999997315775809	0.494831785611442	0.993928669821234
0.0455236433426860	0.869351048108410	0.869351048108410	0.869550083157197	0.999998678039222	0.624968727544571	0.996422308859749
0.0648758656895831	0.918833239147973	0.918833239147973	0.918963918118528	0.999999348803013	0.739246900934314	0.997893921524627
0.0924547694324436	0.950638571668814	0.950638571668814	0.950720790205174	0.999999679079381	0.828271147300679	0.998760968056138
0.131757538800423	0.970382657874372	0.970382657874372	0.970433012651651	0.999999841703301	0.891367828709144	0.999271322876928
0.187768020377034	0.982375717564651	0.982375717564651	0.982406051692465	0.999999921776683	0.933152539085328	0.999571553727984
0.267588707236819	0.989564608459773	0.989564608459773	0.989582700597641	0.999999961202357	0.959593579723944	0.999748114108424
0.381341381226119	0.993839561251154	0.993839561251154	0.993850287840775	0.999999980611981	0.975846757824378	0.999851925693989
0.543450620682375	0.996369665610588	0.996369665610588	0.996376002833083	0.999999990162628	0.985659916597206	0.999912956372144
0.774472930712276	0.997862885594515	0.997862885594515	0.997866621787935	0.999999994851808	0.991520755458420	0.999948833779842
1.10370344163545	0.998742693136871	0.998742693136871	0.998744893148448	0.999999997131742	0.994998405201495	0.999969923779229
1.57289072189729	0.999260569787965	0.999260569787965	0.999261864298676	0.999999998188713	0.997053980880372	0.999982320929918

==> DataRadEff_ka_Sweep_Sphere.dat <==
% Limits on Eta_Rad for a sphere of a=a = 75.1e-3
ka						Eta_r_sigmad		Eta_r_sigma_highAlphaN		eta_Arbabi_Fujita1
0.000157289072189729	0.0945508782703182	0.101566037491381	0.900339695062036
0.000199187762524156	0.132545901692749	0.138751305732015	0.935434434040733
0.000252247433257925	0.181676910658108	0.186721367106609	0.958737173534756
0.000319441148285878	0.242811941499691	0.246528716651682	0.973864562900329
0.000404533936778896	0.315556469269332	0.318002106622514	0.983541297129865
0.000512293757031510	0.397802190120358	0.399217953282248	0.989673179941958
0.000648758656895831	0.485672172531259	0.486383157748489	0.993535572954408
0.000821575100458223	0.574078586032499	0.574384584007800	0.995959268328747
0.00104042641823478	0.657801077842548	0.657912835070871	0.997476560113561
0.00131757538800423	0.732643316658273	0.732677676870822	0.998425010844293
0.00166855134841718	0.796156007877761	0.796164836645198	0.999017331522186
0.00211302034604782	0.847706371707086	0.847708252437339	0.999387029390071
0.00267588707236819	0.888050329082583	0.888050657884027	0.999617693301755
0.00338869033488481	0.918730763241542	0.918730809795166	0.999761577857814
0.00429137025411874	0.941556283536908	0.941556288784573	0.999851318147053
0.00543450620682375	0.958262185971463	0.958262186432497	0.999907283925598
0.00688215091290713	0.970343182186500	0.970343182217267	0.999942184599379
0.00871541946691619	0.979003955588170	0.979003955589683	0.999963948173396
0.0110370344163545	0.985174140302998	0.985174140303051	0.999977519345495
0.0139770815587487	0.989550424268059	0.989550424268061	0.999985981846281
0.0177002989689362	0.992644565307619	0.992644565307619	0.999991258717356
0.0224153076787064	0.994827313934626	0.994827313934626	0.999994549142372
0.0283863012264854	0.996364697138546	0.996364697138546	0.999996600900257
0.0359478490712946	0.997446324866273	0.997446324866273	0.999997880279639
0.0455236433426860	0.998206710340363	0.998206710340363	0.999998678039222
0.0576502393531789	0.998740968284265	0.998740968284265	0.999999175483398
0.0730071201125159	0.999116200701146	0.999116200701146	0.999999485665262
0.0924547694324436	0.999379671108460	0.999379671108460	0.999999679079381
0.117082886951747	0.999564632280571	0.999564632280571	0.999999799682761
0.148271446688017	0.999694461124512	0.999694461124512	0.999999874884823
0.187768020377034	0.999785582659032	0.999785582659032	0.999999921776683
0.237785698216699	0.999849532907051	0.999849532907051	0.999999951015419
0.301127093755731	0.999894411925598	0.999894411925598	0.999999969246097
0.381341381226119	0.999925906110228	0.999925906110228	0.999999980611981
0.482923164507431	0.999948006884717	0.999948006884717	0.999999987696159
0.611564320840347	0.999963515666092	0.999963515666092	0.999999992108568
0.774472930712276	0.999974398524584	0.999974398524584	0.999999994851808
0.980777164341219	0.999982035209486	0.999982035209486	0.999999996548804
1.24203675551130	0.999987393970161	0.999987393970161	0.999999997583855
1.57289072189729	0.999991154267334	0.999991154267334	0.999999998188713


==> Data_Collapsing_Point.dat <==
%values of frequency in Hz, dependent on the values of S as below.
%	1.00E-09	4.92E-09	2.42E-08	1.19E-07	5.88E-07	2.89E-06	1.43E-05	7.02E-05	0.000345511	0.001701254	0.008376776	0.041246264	0.203091762	1
sigma	f1	f2	f3	f4	f5	f6	f7	f8	f9	f10	f11	f12	f13	f14
1000	969275465992.262	334895073301.914	115709841068.844	39978991593.3069	13813170548.4476	4772598632.33876	1648984034.87545	569741676.756428	196851862.339434	68014430.5523040	23499715.5138801	8119403.84928493	2805341.14674045	969275.465992263
1832.98071083244	792004997376.070	273646224378.755	94547706598.8655	32667247075.6706	11286884366.5396	3899739650.80497	1347401891.45068	465541810.389859	160849690.501567	55575293.8984865	19201860.3347767	6634448.77124281	2292273.23451194	792004.997376070
3359.81828628378	647155465991.828	223599157128.359	77255907885.8865	26692745088.6871	9222629826.86135	3186517559.01124	1100976006.24859	380399023.036053	131431943.934762	45411146.8231431	15690038.4644440	5421076.63509331	1873040.14264543	647155.465991828
6158.48211066027	528797417378.207	182705181414.497	63126600506.5023	21810917789.2825	7535906115.55012	2603736419.11993	899618869.489670	310827971.832657	107394399.284232	37105917.2365298	12820492.5316469	4429617.72663585	1530480.45195545	528797.417378207
11288.3789168469	432085833034.427	149290291360.721	51581397469.2223	17821926266.1171	6157666744.57458	2127539928.68476	735087872.713491	253980747.117866	87753073.2052921	30319628.3354490	10475756.9031135	3619486.40923222	1250571.38952156	432085.833034428
20691.3808111479	353061798286.970	121986639470.316	42147692787.6678	14562480080.0903	5031493115.20739	1738434856.50436	600647895.388158	207530292.483709	71703942.7409320	24774481.5615217	8559849.19629540	2957519.73987296	1021854.80271355	353061.798286970
37926.9019073225	288490443054.394	99676543421.7378	34439315227.6184	11899152926.3705	4111285007.53712	1420493081.96891	490795600.942857	169575146.097144	58590032.4261783	20243484.8426083	6994341.21476630	2416619.93520061	834968.116636858	288490.443054394
69519.2796177561	235728521571.947	81446733442.6676	28140720283.8468	9722920792.77985	3359373455.58760	1160699573.16602	401034156.207599	138561603.849351	47874520.8210290	16541160.6113844	5715148.46894159	1974645.11647177	682261.074615249	235728.521571948
127427.498570313	192616210416.436	66550967366.6540	22994073281.0695	7944699032.58112	2744978758.08108	948419613.054662	327689152.339949	113220118.060850	39118765.5806635	13515953.2313194	4669906.86028988	1613502.92580538	557482.572879606	192616.210416437
233572.146909012	157388695554.454	54379483009.6550	18788694842.2812	6491695660.54332	2242950503.10159	774963464.467558	267758191.912432	92513328.2063468	31964347.5132753	11044025.0259998	3815829.14289909	1318409.91065482	455524.769956615	157388.695554455
428133.239871940	128603929206.049	44434037391.3041	15352436671.8878	5304431593.48046	1832738029.22998	633230653.386906	218787984.967650	75593596.2830860	26118398.5942150	9024186.95059392	3117953.41607610	1077286.35920833	372213.995806538	128603.929206049
784759.970351462	105083599231.637	36307511024.7234	12544634619.0009	4334305858.01041	1497549178.70056	517419309.133888	178773922.935136	61768308.5216057	21341613.3347622	7373756.39113036	2547711.94955405	880261.814142397	304139.901519437	105083.599231637
1438449.88828766	85864894608.1803	29667242371.0116	10250350552.6517	3541606096.65945	1223662905.91403	422788663.234549	146078019.441258	50471523.0551076	17438452.7476881	6025172.52949390	2081761.75578310	719271.022800931	248515.855766830	85864.8946081803
2636650.89873036	70161092501.4285	24241410249.8245	8375667338.53712	2893882931.84574	999867602.751615	345464984.789354	119361858.897189	41240802.9371764	14249139.9063078	4923230.72319493	1701029.03846713	587723.783912098	203064.873300003	70161.0925014286
4832930.23857175	57329353555.4522	19807906766.3699	6843844315.90873	2364621641.89498	817002148.386196	282283008.258666	97531808.0973952	33698286.1612079	11643119.4330845	4022822.68850588	1389928.40159078	480235.175929720	165926.405947455	57329.3535554522
8858667.90410083	46844407090.9973	16185245265.0952	5592175898.01947	1932156773.78899	667580896.341410	230656362.467962	79694248.0507161	27535217.7777071	9513713.18019413	3287089.98075469	1135724.85704865	392405.123823850	135580.180575915	46844.4070909974
16237767.3918872	38277049009.1875	13225131124.7108	4569424702.09267	1578785262.02903	545487247.543119	188471696.809326	65118993.4470075	22499310.9275259	7773753.33089931	2685915.18399508	928012.514487739	320638.280827946	110783.966301414	38277.0490091875
29763514.4163132	31276572206.4890	10806391278.0480	3733724133.30015	1290041748.89604	445723265.693920	154002170.666853	53209402.3254079	18384419.4115409	6352014.16156578	2194689.04649790	758288.613391653	261996.851953572	90522.7234344984	31276.5722064890
54555947.8116851	25556410285.2579	8830013960.01862	3050864564.46114	1054106441.14826	364205085.408800	125836764.732353	43477952.3754637	15022099.0406398	5190296.39754013	1793303.09442366	619605.460295799	214080.334563719	73967.0525579846	25556.4102852579
100000000	20882406881.3055	7215095634.42415	2492892955.76793	861321263.611134	297595738.089022	102822520.551093	35526284.0804441	12274712.3276098	4241044.81021457	1465326.48604648	506286.023089838	174927.253152779	60439.2428391145	20882.4068813055


==> Data_Eta_vs_k_2_S_DYM.dat <==
% freq(Hz) k^2S for different geometries Radiation Efficiency., Also bound data are also included :)											
fM	ks2ML	Eta_ML	fD	ks2Dip	Eta_Dip	fY	ks2Yagi	Eta_Yagi	ks2limit	eta_limit_G	eta_limit_App
1.00E+05	3.16E-09	1.03E-05	1.00E+05	2.79E-09	3.99E-05	1.00E+05	1.00E-08	3.57E-04	2.79E-09	0.000935353	0.001012518
1.01E+05	3.23E-09	1.38E-05	1.02E+05	2.90E-09	4.19E-05	1.02E+05	1.04E-08	3.70E-04	3.90E-09	0.001226473	0.001301964
1.02E+05	3.29E-09	1.93E-05	1.04E+05	3.02E-09	4.31E-05	1.04E+05	1.09E-08	3.81E-04	5.45E-09	0.001602101	0.001674015
1.03E+05	3.36E-09	2.21E-05	1.06E+05	3.14E-09	4.52E-05	1.06E+05	1.13E-08	3.97E-04	7.63E-09	0.002085585	0.002152154
1.04E+05	3.43E-09	2.00E-05	1.09E+05	3.32E-09	4.68E-05	1.09E+05	1.19E-08	4.06E-04	1.07E-08	0.002706737	0.002766482
1.05E+05	3.50E-09	1.70E-05	1.11E+05	3.44E-09	4.89E-05	1.11E+05	1.24E-08	4.19E-04	1.49E-08	0.003503683	0.003555544
1.06E+05	3.58E-09	2.03E-05	1.13E+05	3.56E-09	5.18E-05	1.13E+05	1.28E-08	4.35E-04	2.09E-08	0.004525208	0.004568634
1.07E+05	3.65E-09	1.08E-05	1.16E+05	3.76E-09	5.35E-05	1.16E+05	1.35E-08	4.51E-04	2.92E-08	0.005833713	0.005868685
1.09E+05	3.73E-09	1.72E-05	1.18E+05	3.89E-09	5.56E-05	1.18E+05	1.40E-08	4.63E-04	4.09E-08	0.007508879	0.007535879
1.10E+05	3.81E-09	2.58E-05	1.20E+05	4.02E-09	5.83E-05	1.20E+05	1.44E-08	4.78E-04	5.72E-08	0.009652176	0.009672086
1.11E+05	3.89E-09	1.73E-05	1.23E+05	4.22E-09	6.11E-05	1.23E+05	1.52E-08	4.92E-04	7.99E-08	0.01239231	0.012406277
1.12E+05	3.97E-09	1.62E-05	1.26E+05	4.43E-09	6.29E-05	1.26E+05	1.59E-08	5.09E-04	1.12E-07	0.015891704	0.015900984
1.13E+05	4.05E-09	1.98E-05	1.28E+05	4.57E-09	6.57E-05	1.28E+05	1.64E-08	5.27E-04	1.56E-07	0.020354004	0.020359815
1.14E+05	4.13E-09	2.07E-05	1.31E+05	4.79E-09	6.84E-05	1.31E+05	1.72E-08	5.45E-04	2.19E-07	0.026032468	0.026035878
1.16E+05	4.22E-09	2.40E-05	1.34E+05	5.01E-09	7.08E-05	1.34E+05	1.80E-08	5.60E-04	3.06E-07	0.033238799	0.033240663
1.17E+05	4.31E-09	2.08E-05	1.36E+05	5.16E-09	7.43E-05	1.36E+05	1.86E-08	5.81E-04	4.28E-07	0.042351554	0.042352496
1.18E+05	4.40E-09	2.07E-05	1.39E+05	5.39E-09	7.83E-05	1.39E+05	1.94E-08	5.97E-04	5.99E-07	0.053822545	0.053822983
1.19E+05	4.49E-09	2.23E-05	1.42E+05	5.63E-09	8.09E-05	1.42E+05	2.02E-08	6.19E-04	8.38E-07	0.068178707	0.068178893
1.20E+05	4.58E-09	2.13E-05	1.45E+05	5.87E-09	8.39E-05	1.45E+05	2.11E-08	6.39E-04	1.17E-06	0.086015709	0.08601578
1.22E+05	4.68E-09	2.04E-05	1.48E+05	6.11E-09	8.79E-05	1.48E+05	2.20E-08	6.60E-04	1.64E-06	0.107978365	0.107978389
1.23E+05	4.78E-09	2.39E-05	1.51E+05	6.36E-09	9.12E-05	1.51E+05	2.29E-08	6.82E-04	2.29E-06	0.134722165	0.134722172
1.24E+05	4.88E-09	2.09E-05	1.54E+05	6.62E-09	9.56E-05	1.54E+05	2.38E-08	7.05E-04	3.21E-06	0.166850806	0.166850807
1.25E+05	4.98E-09	2.17E-05	1.58E+05	6.97E-09	9.94E-05	1.58E+05	2.50E-08	7.27E-04	4.49E-06	0.204827746	0.204827746
1.27E+05	5.08E-09	2.79E-05	1.61E+05	7.24E-09	1.03E-04	1.61E+05	2.60E-08	7.52E-04	6.28E-06	0.248866627	0.248866627
1.28E+05	5.19E-09	2.03E-05	1.64E+05	7.51E-09	1.08E-04	1.64E+05	2.70E-08	7.76E-04	8.78E-06	0.298815897	0.298815897
1.29E+05	5.29E-09	2.32E-05	1.68E+05	7.88E-09	1.12E-04	1.68E+05	2.83E-08	8.02E-04	1.23E-05	0.354064731	0.354064731
1.31E+05	5.41E-09	2.49E-05	1.71E+05	8.16E-09	1.17E-04	1.71E+05	2.93E-08	8.28E-04	1.72E-05	0.413504583	0.413504583
1.32E+05	5.52E-09	2.33E-05	1.75E+05	8.55E-09	1.22E-04	1.75E+05	3.07E-08	8.54E-04	2.40E-05	0.475576211	0.475576211
1.34E+05	5.63E-09	2.51E-05	1.78E+05	8.84E-09	1.26E-04	1.78E+05	3.18E-08	8.83E-04	3.36E-05	0.538411743	0.538411743
1.35E+05	5.75E-09	2.55E-05	1.82E+05	9.25E-09	1.32E-04	1.82E+05	3.32E-08	9.12E-04	4.70E-05	0.600050037	0.600050037
1.36E+05	5.87E-09	2.70E-05	1.86E+05	9.66E-09	1.38E-04	1.86E+05	3.47E-08	9.41E-04	6.58E-05	0.658675393	0.658675393
1.38E+05	5.99E-09	2.62E-05	1.90E+05	1.01E-08	1.43E-04	1.90E+05	3.62E-08	9.73E-04	9.20E-05	0.712820089	0.712820089
1.39E+05	6.12E-09	2.61E-05	1.94E+05	1.05E-08	1.50E-04	1.94E+05	3.78E-08	1.01E-03	0.000128705	0.761485942	0.761485942
1.41E+05	6.25E-09	2.92E-05	1.98E+05	1.09E-08	1.56E-04	1.98E+05	3.93E-08	1.04E-03	0.000180035	0.804170471	0.804170471
1.42E+05	6.38E-09	2.78E-05	2.02E+05	1.14E-08	1.62E-04	2.02E+05	4.09E-08	1.07E-03	0.000251837	0.840813048	0.840813048
1.44E+05	6.51E-09	2.79E-05	2.06E+05	1.18E-08	1.69E-04	2.06E+05	4.26E-08	1.11E-03	0.000352275	0.871693206	0.871693206
1.45E+05	6.64E-09	2.80E-05	2.10E+05	1.23E-08	1.76E-04	2.10E+05	4.43E-08	1.14E-03	0.000492771	0.897314602	0.897314602
1.46E+05	6.78E-09	2.94E-05	2.15E+05	1.29E-08	1.83E-04	2.15E+05	4.64E-08	1.18E-03	0.000689299	0.918299231	0.918299231
1.48E+05	6.92E-09	2.69E-05	2.19E+05	1.34E-08	1.90E-04	2.19E+05	4.81E-08	1.22E-03	0.000964207	0.935304662	0.935304662
1.50E+05	7.07E-09	2.92E-05	2.24E+05	1.40E-08	1.98E-04	2.24E+05	5.03E-08	1.26E-03	0.001348755	0.948967238	0.948967238
1.51E+05	7.22E-09	2.82E-05	2.29E+05	1.46E-08	2.07E-04	2.29E+05	5.26E-08	1.30E-03	0.00188667	0.959868308	0.959868308
1.53E+05	7.37E-09	2.85E-05	2.33E+05	1.52E-08	2.15E-04	2.33E+05	5.45E-08	1.34E-03	0.002639117	0.968518058	0.968518058
1.54E+05	7.52E-09	3.09E-05	2.38E+05	1.58E-08	2.24E-04	2.38E+05	5.68E-08	1.38E-03	0.003691657	0.975351366	0.975351366
1.56E+05	7.68E-09	3.09E-05	2.43E+05	1.65E-08	2.33E-04	2.43E+05	5.93E-08	1.43E-03	0.005163974	0.980730981	0.980730981
1.57E+05	7.84E-09	3.13E-05	2.48E+05	1.72E-08	2.43E-04	2.48E+05	6.17E-08	1.48E-03	0.007223485	0.984954595	0.984954595
1.59E+05	8.00E-09	3.15E-05	2.53E+05	1.79E-08	2.52E-04	2.53E+05	6.42E-08	1.52E-03	0.010104375	0.988263505	0.988263505
1.61E+05	8.17E-09	3.37E-05	2.59E+05	1.87E-08	2.63E-04	2.59E+05	6.73E-08	1.57E-03	0.014134231	0.990851452	0.990851452
1.62E+05	8.34E-09	3.19E-05	2.64E+05	1.95E-08	2.74E-04	2.64E+05	6.99E-08	1.63E-03	0.019771285	0.992872861	0.992872861
1.64E+05	8.51E-09	3.60E-05	2.70E+05	2.03E-08	2.85E-04	2.70E+05	7.31E-08	1.68E-03	0.027656525	0.994450133	0.994450133
1.66E+05	8.69E-09	3.36E-05	2.75E+05	2.11E-08	2.96E-04	2.75E+05	7.59E-08	1.73E-03	0.038686578	0.995679866	0.995679866
1.68E+05	8.87E-09	3.49E-05	2.81E+05	2.20E-08	3.09E-04	2.81E+05	7.92E-08	1.79E-03	0.054115669	0.996638037	0.996638037
1.69E+05	9.06E-09	3.64E-05	2.87E+05	2.30E-08	3.21E-04	2.87E+05	8.27E-08	1.85E-03	0.075698234	0.997384252	0.997384252
1.71E+05	9.24E-09	3.65E-05	2.93E+05	2.40E-08	3.34E-04	2.93E+05	8.61E-08	1.91E-03	0.105888417	0.997965176	0.997965176
1.73E+05	9.44E-09	3.99E-05	2.99E+05	2.50E-08	3.47E-04	2.99E+05	8.97E-08	1.97E-03	0.148119136	0.99841729	0.99841729
1.75E+05	9.63E-09	3.82E-05	3.05E+05	2.60E-08	3.61E-04	3.05E+05	9.33E-08	2.03E-03	0.207192428	0.998769073	0.998769073
1.76E+05	9.83E-09	3.83E-05	3.12E+05	2.72E-08	3.76E-04	3.12E+05	9.77E-08	2.10E-03	0.289825499	0.999042741	0.999042741
1.78E+05	1.00E-08	3.94E-05	3.18E+05	2.82E-08	3.91E-04	3.18E+05	1.01E-07	2.17E-03	0.405414525	0.999255611	0.999255611
1.80E+05	1.02E-08	3.71E-05	3.25E+05	2.95E-08	4.07E-04	3.25E+05	1.06E-07	2.23E-03	0.567103093	0.999421172	0.999421172
1.82E+05	1.05E-08	4.08E-05	3.31E+05	3.06E-08	4.23E-04	3.31E+05	1.10E-07	2.31E-03	0.793276754	0.999549926	0.999549926
1.84E+05	1.07E-08	4.04E-05	3.38E+05	3.19E-08	4.40E-04	3.38E+05	1.15E-07	2.38E-03	1.109653635	0.999650051	0.999650051
1.86E+05	1.09E-08	4.29E-05	3.45E+05	3.32E-08	4.57E-04	3.45E+05	1.19E-07	2.46E-03			
1.88E+05	1.11E-08	4.04E-05	3.53E+05	3.48E-08	4.75E-04	3.53E+05	1.25E-07	2.54E-03			
1.90E+05	1.14E-08	3.98E-05	3.60E+05	3.62E-08	4.94E-04	3.60E+05	1.30E-07	2.62E-03			
1.92E+05	1.16E-08	3.86E-05	3.67E+05	3.76E-08	5.14E-04	3.67E+05	1.35E-07	2.70E-03			
1.94E+05	1.18E-08	4.36E-05	3.75E+05	3.93E-08	5.34E-04	3.75E+05	1.41E-07	2.79E-03			
1.96E+05	1.21E-08	4.33E-05	3.83E+05	4.09E-08	5.55E-04	3.83E+05	1.47E-07	2.88E-03			
1.98E+05	1.23E-08	4.63E-05	3.91E+05	4.27E-08	5.77E-04	3.91E+05	1.53E-07	2.97E-03			
2.00E+05	1.26E-08	4.63E-05	3.99E+05	4.44E-08	6.00E-04	3.99E+05	1.60E-07	3.07E-03			
2.02E+05	1.29E-08	4.56E-05	4.07E+05	4.62E-08	6.23E-04	4.07E+05	1.66E-07	3.17E-03			
2.04E+05	1.31E-08	4.82E-05	4.16E+05	4.83E-08	6.47E-04	4.16E+05	1.74E-07	3.27E-03			
2.06E+05	1.34E-08	4.75E-05	4.25E+05	5.04E-08	6.72E-04	4.25E+05	1.81E-07	3.38E-03			
2.08E+05	1.37E-08	5.01E-05	4.34E+05	5.26E-08	6.99E-04	4.34E+05	1.89E-07	3.49E-03			
2.10E+05	1.40E-08	5.09E-05	4.43E+05	5.48E-08	7.26E-04	4.43E+05	1.97E-07	3.60E-03			
2.12E+05	1.43E-08	5.34E-05	4.52E+05	5.70E-08	7.53E-04	4.52E+05	2.05E-07	3.71E-03			
2.15E+05	1.46E-08	5.17E-05	4.61E+05	5.93E-08	7.83E-04	4.61E+05	2.13E-07	3.83E-03			
2.17E+05	1.49E-08	5.42E-05	4.71E+05	6.19E-08	8.13E-04	4.71E+05	2.23E-07	3.96E-03			
2.19E+05	1.52E-08	5.43E-05	4.81E+05	6.46E-08	8.44E-04	4.81E+05	2.32E-07	4.08E-03			
2.21E+05	1.55E-08	5.51E-05	4.91E+05	6.73E-08	8.76E-04	4.91E+05	2.42E-07	4.21E-03			
2.24E+05	1.58E-08	5.49E-05	5.01E+05	7.01E-08	9.09E-04	5.01E+05	2.52E-07	4.35E-03			
2.26E+05	1.61E-08	5.76E-05	5.11E+05	7.29E-08	9.43E-04	5.11E+05	2.62E-07	4.49E-03			
2.28E+05	1.65E-08	5.85E-05	5.22E+05	7.61E-08	9.79E-04	5.22E+05	2.73E-07	4.63E-03			
2.31E+05	1.68E-08	5.86E-05	5.33E+05	7.93E-08	1.02E-03	5.33E+05	2.85E-07	4.78E-03			
2.33E+05	1.72E-08	6.00E-05	5.44E+05	8.26E-08	1.05E-03	5.44E+05	2.97E-07	4.93E-03			
2.35E+05	1.75E-08	5.87E-05	5.56E+05	8.63E-08	1.09E-03	5.56E+05	3.10E-07	5.09E-03			
2.38E+05	1.79E-08	6.17E-05	5.67E+05	8.97E-08	1.13E-03	5.67E+05	3.23E-07	5.26E-03			
2.40E+05	1.83E-08	6.16E-05	5.79E+05	9.36E-08	1.17E-03	5.79E+05	3.36E-07	5.42E-03			
2.43E+05	1.86E-08	6.27E-05	5.91E+05	9.75E-08	1.22E-03	5.91E+05	3.50E-07	5.60E-03			
2.45E+05	1.90E-08	6.44E-05	6.03E+05	1.01E-07	1.26E-03	6.03E+05	3.65E-07	5.78E-03			
2.48E+05	1.94E-08	6.37E-05	6.16E+05	1.06E-07	1.31E-03	6.16E+05	3.81E-07	5.96E-03			
2.51E+05	1.98E-08	6.69E-05	6.29E+05	1.10E-07	1.36E-03	6.29E+05	3.97E-07	6.15E-03			
2.53E+05	2.03E-08	6.54E-05	6.42E+05	1.15E-07	1.41E-03	6.42E+05	4.14E-07	6.35E-03			
2.56E+05	2.07E-08	6.93E-05	6.55E+05	1.20E-07	1.46E-03	6.55E+05	4.30E-07	6.55E-03			
2.58E+05	2.11E-08	6.96E-05	6.69E+05	1.25E-07	1.51E-03	6.69E+05	4.49E-07	6.76E-03			
2.61E+05	2.15E-08	7.20E-05	6.83E+05	1.30E-07	1.56E-03	6.83E+05	4.68E-07	6.98E-03			
2.64E+05	2.20E-08	7.24E-05	6.97E+05	1.36E-07	1.62E-03	6.97E+05	4.87E-07	7.20E-03			
2.67E+05	2.25E-08	7.31E-05	7.12E+05	1.41E-07	1.68E-03	7.12E+05	5.09E-07	7.43E-03			
2.69E+05	2.29E-08	7.40E-05	7.27E+05	1.48E-07	1.74E-03	7.27E+05	5.30E-07	7.66E-03			
2.72E+05	2.34E-08	7.51E-05	7.42E+05	1.54E-07	1.80E-03	7.42E+05	5.52E-07	7.91E-03			
2.75E+05	2.39E-08	7.63E-05	7.57E+05	1.60E-07	1.86E-03	7.57E+05	5.75E-07	8.16E-03			
2.78E+05	2.44E-08	7.72E-05	7.73E+05	1.67E-07	1.93E-03	7.73E+05	6.00E-07	8.42E-03			
2.81E+05	2.49E-08	8.04E-05	7.89E+05	1.74E-07	1.99E-03	7.89E+05	6.25E-07	8.69E-03			
2.84E+05	2.54E-08	7.91E-05	8.06E+05	1.81E-07	2.06E-03	8.06E+05	6.52E-07	8.96E-03			
2.86E+05	2.59E-08	8.20E-05	8.23E+05	1.89E-07	2.13E-03	8.23E+05	6.80E-07	9.25E-03			
2.89E+05	2.65E-08	8.24E-05	8.40E+05	1.97E-07	2.21E-03	8.40E+05	7.08E-07	9.54E-03			
2.92E+05	2.70E-08	8.53E-05	8.57E+05	2.05E-07	2.28E-03	8.57E+05	7.37E-07	9.84E-03			
2.96E+05	2.76E-08	8.55E-05	8.75E+05	2.14E-07	2.36E-03	8.75E+05	7.68E-07	1.02E-02			
2.99E+05	2.82E-08	8.73E-05	8.93E+05	2.23E-07	2.44E-03	8.93E+05	8.00E-07	1.05E-02			
3.02E+05	2.88E-08	8.80E-05	9.12E+05	2.32E-07	2.53E-03	9.12E+05	8.35E-07	1.08E-02			
3.05E+05	2.94E-08	8.95E-05	9.31E+05	2.42E-07	2.61E-03	9.31E+05	8.70E-07	1.12E-02			
3.08E+05	3.00E-08	9.05E-05	9.51E+05	2.52E-07	2.70E-03	9.51E+05	9.07E-07	1.15E-02			
3.11E+05	3.06E-08	9.33E-05	9.70E+05	2.63E-07	2.79E-03	9.70E+05	9.44E-07	1.19E-02			
3.14E+05	3.12E-08	9.42E-05	9.91E+05	2.74E-07	2.89E-03	9.91E+05	9.85E-07	1.22E-02			
3.18E+05	3.19E-08	9.52E-05	1.01E+06	2.85E-07	2.98E-03	1.01E+06	1.02E-06	1.26E-02			
3.21E+05	3.26E-08	9.75E-05	1.03E+06	2.96E-07	3.08E-03	1.03E+06	1.06E-06	1.30E-02			
3.24E+05	3.32E-08	9.88E-05	1.05E+06	3.08E-07	3.18E-03	1.05E+06	1.11E-06	1.34E-02			
3.28E+05	3.39E-08	1.00E-04	1.08E+06	3.26E-07	3.29E-03	1.08E+06	1.17E-06	1.39E-02			
3.31E+05	3.46E-08	1.03E-04	1.10E+06	3.38E-07	3.40E-03	1.10E+06	1.21E-06	1.43E-02			
3.34E+05	3.54E-08	1.03E-04	1.12E+06	3.50E-07	3.51E-03	1.12E+06	1.26E-06	1.48E-02			
3.38E+05	3.61E-08	1.06E-04	1.14E+06	3.63E-07	3.63E-03	1.14E+06	1.30E-06	1.52E-02			
3.41E+05	3.68E-08	1.07E-04	1.17E+06	3.82E-07	3.75E-03	1.17E+06	1.37E-06	1.57E-02			
3.45E+05	3.76E-08	1.08E-04	1.19E+06	3.95E-07	3.87E-03	1.19E+06	1.42E-06	1.62E-02			
3.49E+05	3.84E-08	1.10E-04	1.22E+06	4.15E-07	4.00E-03	1.22E+06	1.49E-06	1.67E-02			
3.52E+05	3.92E-08	1.12E-04	1.24E+06	4.29E-07	4.13E-03	1.24E+06	1.54E-06	1.72E-02			
3.56E+05	4.00E-08	1.14E-04	1.27E+06	4.50E-07	4.26E-03	1.27E+06	1.62E-06	1.78E-02			
3.60E+05	4.09E-08	1.16E-04	1.30E+06	4.72E-07	4.40E-03	1.30E+06	1.70E-06	1.83E-02			
3.63E+05	4.17E-08	1.17E-04	1.32E+06	4.86E-07	4.55E-03	1.32E+06	1.75E-06	1.89E-02			
3.67E+05	4.26E-08	1.20E-04	1.35E+06	5.09E-07	4.69E-03	1.35E+06	1.83E-06	1.95E-02			
3.71E+05	4.35E-08	1.21E-04	1.38E+06	5.32E-07	4.85E-03	1.38E+06	1.91E-06	2.01E-02			
3.75E+05	4.44E-08	1.24E-04	1.41E+06	5.55E-07	5.01E-03	1.41E+06	1.99E-06	2.07E-02			
3.79E+05	4.53E-08	1.27E-04	1.44E+06	5.79E-07	5.17E-03	1.44E+06	2.08E-06	2.14E-02			
3.82E+05	4.62E-08	1.27E-04	1.47E+06	6.03E-07	5.34E-03	1.47E+06	2.17E-06	2.20E-02			
3.86E+05	4.72E-08	1.28E-04	1.50E+06	6.28E-07	5.51E-03	1.50E+06	2.26E-06	2.27E-02			
3.90E+05	4.82E-08	1.32E-04	1.53E+06	6.53E-07	5.69E-03	1.53E+06	2.35E-06	2.34E-02			
3.95E+05	4.92E-08	1.33E-04	1.56E+06	6.79E-07	5.87E-03	1.56E+06	2.44E-06	2.42E-02			
3.99E+05	5.02E-08	1.36E-04	1.59E+06	7.06E-07	6.06E-03	1.59E+06	2.54E-06	2.49E-02			
4.03E+05	5.13E-08	1.38E-04	1.63E+06	7.42E-07	6.26E-03	1.63E+06	2.67E-06	2.57E-02			
4.07E+05	5.23E-08	1.39E-04	1.66E+06	7.69E-07	6.46E-03	1.66E+06	2.77E-06	2.65E-02			
4.11E+05	5.34E-08	1.43E-04	1.70E+06	8.07E-07	6.67E-03	1.70E+06	2.90E-06	2.73E-02			
4.15E+05	5.45E-08	1.45E-04	1.73E+06	8.35E-07	6.89E-03	1.73E+06	3.00E-06	2.82E-02			
4.20E+05	5.57E-08	1.45E-04	1.77E+06	8.74E-07	7.11E-03	1.77E+06	3.14E-06	2.90E-02			
4.24E+05	5.68E-08	1.49E-04	1.80E+06	9.04E-07	7.34E-03	1.80E+06	3.25E-06	2.99E-02			
4.28E+05	5.80E-08	1.52E-04	1.84E+06	9.45E-07	7.58E-03	1.84E+06	3.40E-06	3.08E-02			
4.33E+05	5.92E-08	1.54E-04	1.88E+06	9.87E-07	7.83E-03	1.88E+06	3.55E-06	3.18E-02			
4.37E+05	6.05E-08	1.57E-04	1.92E+06	1.03E-06	8.08E-03	1.92E+06	3.70E-06	3.28E-02			
4.42E+05	6.17E-08	1.59E-04	1.96E+06	1.07E-06	8.34E-03	1.96E+06	3.85E-06	3.38E-02			
4.47E+05	6.30E-08	1.62E-04	2.00E+06	1.12E-06	8.61E-03	2.00E+06	4.01E-06	3.48E-02			
4.51E+05	6.43E-08	1.64E-04	2.04E+06	1.16E-06	8.89E-03	2.04E+06	4.18E-06	3.59E-02			
4.56E+05	6.57E-08	1.66E-04	2.08E+06	1.21E-06	9.18E-03	2.08E+06	4.34E-06	3.70E-02			
4.61E+05	6.70E-08	1.69E-04	2.13E+06	1.27E-06	9.48E-03	2.13E+06	4.55E-06	3.81E-02			
4.65E+05	6.84E-08	1.72E-04	2.17E+06	1.31E-06	9.79E-03	2.17E+06	4.73E-06	3.93E-02			
4.70E+05	6.99E-08	1.75E-04	2.22E+06	1.38E-06	1.01E-02	2.22E+06	4.95E-06	4.05E-02			
4.75E+05	7.13E-08	1.77E-04	2.26E+06	1.43E-06	1.04E-02	2.26E+06	5.13E-06	4.17E-02			
4.80E+05	7.28E-08	1.81E-04	2.31E+06	1.49E-06	1.08E-02	2.31E+06	5.35E-06	4.30E-02			
4.85E+05	7.43E-08	1.83E-04	2.36E+06	1.55E-06	1.11E-02	2.36E+06	5.59E-06	4.43E-02			
4.90E+05	7.59E-08	1.86E-04	2.41E+06	1.62E-06	1.15E-02	2.41E+06	5.83E-06	4.57E-02			
4.95E+05	7.75E-08	1.89E-04	2.46E+06	1.69E-06	1.19E-02	2.46E+06	6.07E-06	4.70E-02			
5.00E+05	7.91E-08	1.92E-04	2.51E+06	1.76E-06	1.22E-02	2.51E+06	6.32E-06	4.85E-02			
5.05E+05	8.07E-08	1.95E-04	2.56E+06	1.83E-06	1.26E-02	2.56E+06	6.58E-06	4.99E-02			
5.11E+05	8.24E-08	1.98E-04	2.62E+06	1.92E-06	1.31E-02	2.62E+06	6.89E-06	5.14E-02			
5.16E+05	8.41E-08	2.01E-04	2.67E+06	1.99E-06	1.35E-02	2.67E+06	7.15E-06	5.30E-02			
5.21E+05	8.59E-08	2.05E-04	2.73E+06	2.08E-06	1.39E-02	2.73E+06	7.48E-06	5.46E-02			
5.27E+05	8.77E-08	2.08E-04	2.78E+06	2.16E-06	1.44E-02	2.78E+06	7.75E-06	5.62E-02			
5.32E+05	8.95E-08	2.12E-04	2.84E+06	2.25E-06	1.48E-02	2.84E+06	8.09E-06	5.79E-02			
5.38E+05	9.14E-08	2.15E-04	2.90E+06	2.35E-06	1.53E-02	2.90E+06	8.44E-06	5.96E-02			
5.43E+05	9.33E-08	2.18E-04	2.96E+06	2.45E-06	1.58E-02	2.96E+06	8.79E-06	6.14E-02			
5.49E+05	9.52E-08	2.21E-04	3.02E+06	2.55E-06	1.63E-02	3.02E+06	9.15E-06	6.32E-02			
5.55E+05	9.72E-08	2.25E-04	3.09E+06	2.67E-06	1.68E-02	3.09E+06	9.58E-06	6.51E-02			
5.60E+05	9.92E-08	2.29E-04	3.15E+06	2.77E-06	1.74E-02	3.15E+06	9.96E-06	6.70E-02			
5.66E+05	1.01E-07	2.32E-04	3.22E+06	2.89E-06	1.79E-02	3.22E+06	1.04E-05	6.90E-02			
5.72E+05	1.03E-07	2.36E-04	3.28E+06	3.00E-06	1.85E-02	3.28E+06	1.08E-05	7.11E-02			
5.78E+05	1.06E-07	2.39E-04	3.35E+06	3.13E-06	1.91E-02	3.35E+06	1.13E-05	7.32E-02			
5.84E+05	1.08E-07	2.43E-04	3.42E+06	3.26E-06	1.97E-02	3.42E+06	1.17E-05	7.53E-02			
5.90E+05	1.10E-07	2.48E-04	3.49E+06	3.40E-06	2.04E-02	3.49E+06	1.22E-05	7.75E-02			
5.96E+05	1.12E-07	2.51E-04	3.57E+06	3.56E-06	2.10E-02	3.57E+06	1.28E-05	7.98E-02			
6.02E+05	1.15E-07	2.56E-04	3.64E+06	3.70E-06	2.17E-02	3.64E+06	1.33E-05	8.21E-02			
6.09E+05	1.17E-07	2.59E-04	3.72E+06	3.86E-06	2.24E-02	3.72E+06	1.39E-05	8.45E-02			
6.15E+05	1.19E-07	2.64E-04	3.79E+06	4.01E-06	2.31E-02	3.79E+06	1.44E-05	8.69E-02			
6.21E+05	1.22E-07	2.68E-04	3.87E+06	4.18E-06	2.39E-02	3.87E+06	1.50E-05	8.95E-02			
6.28E+05	1.25E-07	2.72E-04	3.95E+06	4.35E-06	2.46E-02	3.95E+06	1.57E-05	9.20E-02			
6.34E+05	1.27E-07	2.76E-04	4.04E+06	4.56E-06	2.54E-02	4.04E+06	1.64E-05	9.47E-02			
6.41E+05	1.30E-07	2.81E-04	4.12E+06	4.74E-06	2.62E-02	4.12E+06	1.70E-05	9.74E-02			
6.47E+05	1.32E-07	2.85E-04	4.21E+06	4.95E-06	2.70E-02	4.21E+06	1.78E-05	1.00E-01			
6.54E+05	1.35E-07	2.90E-04	4.29E+06	5.14E-06	2.79E-02	4.29E+06	1.85E-05	1.03E-01			
6.61E+05	1.38E-07	2.94E-04	4.38E+06	5.35E-06	2.88E-02	4.38E+06	1.93E-05	1.06E-01			
6.68E+05	1.41E-07	2.99E-04	4.48E+06	5.60E-06	2.97E-02	4.48E+06	2.01E-05	1.09E-01			
6.75E+05	1.44E-07	3.04E-04	4.57E+06	5.83E-06	3.06E-02	4.57E+06	2.10E-05	1.12E-01			
6.82E+05	1.47E-07	3.08E-04	4.66E+06	6.06E-06	3.16E-02	4.66E+06	2.18E-05	1.15E-01			
6.89E+05	1.50E-07	3.14E-04	4.76E+06	6.32E-06	3.26E-02	4.76E+06	2.27E-05	1.18E-01			
6.96E+05	1.53E-07	3.18E-04	4.86E+06	6.59E-06	3.36E-02	4.86E+06	2.37E-05	1.22E-01			
7.03E+05	1.56E-07	3.24E-04	4.96E+06	6.87E-06	3.47E-02	4.96E+06	2.47E-05	1.25E-01			
7.10E+05	1.60E-07	3.29E-04	5.07E+06	7.17E-06	3.58E-02	5.07E+06	2.58E-05	1.28E-01			
7.18E+05	1.63E-07	3.34E-04	5.17E+06	7.46E-06	3.69E-02	5.17E+06	2.68E-05	1.32E-01			
7.25E+05	1.66E-07	3.39E-04	5.28E+06	7.78E-06	3.81E-02	5.28E+06	2.80E-05	1.36E-01			
7.33E+05	1.70E-07	3.45E-04	5.39E+06	8.11E-06	3.92E-02	5.39E+06	2.92E-05	1.39E-01			
7.40E+05	1.73E-07	3.50E-04	5.50E+06	8.44E-06	4.05E-02	5.50E+06	3.04E-05	1.43E-01			
7.48E+05	1.77E-07	3.56E-04	5.62E+06	8.82E-06	4.17E-02	5.62E+06	3.17E-05	1.47E-01			
7.56E+05	1.81E-07	3.62E-04	5.74E+06	9.20E-06	4.30E-02	5.74E+06	3.31E-05	1.51E-01			
7.64E+05	1.84E-07	3.67E-04	5.85E+06	9.55E-06	4.44E-02	5.85E+06	3.43E-05	1.55E-01			
7.72E+05	1.88E-07	3.73E-04	5.98E+06	9.98E-06	4.57E-02	5.98E+06	3.59E-05	1.59E-01			
7.80E+05	1.92E-07	3.79E-04	6.10E+06	1.04E-05	4.71E-02	6.10E+06	3.73E-05	1.63E-01			
7.88E+05	1.96E-07	3.85E-04	6.23E+06	1.08E-05	4.86E-02	6.23E+06	3.89E-05	1.68E-01			
7.96E+05	2.00E-07	3.91E-04	6.36E+06	1.13E-05	5.01E-02	6.36E+06	4.06E-05	1.72E-01			
8.04E+05	2.04E-07	3.97E-04	6.49E+06	1.18E-05	5.16E-02	6.49E+06	4.23E-05	1.77E-01			
8.12E+05	2.09E-07	4.04E-04	6.63E+06	1.23E-05	5.32E-02	6.63E+06	4.41E-05	1.81E-01			
8.21E+05	2.13E-07	4.10E-04	6.77E+06	1.28E-05	5.49E-02	6.77E+06	4.60E-05	1.86E-01			
8.29E+05	2.17E-07	4.17E-04	6.91E+06	1.33E-05	5.65E-02	6.91E+06	4.79E-05	1.91E-01			
8.38E+05	2.22E-07	4.23E-04	7.05E+06	1.39E-05	5.83E-02	7.05E+06	4.99E-05	1.95E-01			
8.47E+05	2.27E-07	4.30E-04	7.20E+06	1.45E-05	6.00E-02	7.20E+06	5.20E-05	2.00E-01			
8.55E+05	2.31E-07	4.37E-04	7.35E+06	1.51E-05	6.18E-02	7.35E+06	5.42E-05	2.05E-01			
8.64E+05	2.36E-07	4.44E-04	7.50E+06	1.57E-05	6.37E-02	7.50E+06	5.64E-05	2.11E-01			
8.73E+05	2.41E-07	4.51E-04	7.66E+06	1.64E-05	6.56E-02	7.66E+06	5.89E-05	2.16E-01			
8.82E+05	2.46E-07	4.58E-04	7.82E+06	1.71E-05	6.76E-02	7.82E+06	6.14E-05	2.21E-01			
8.91E+05	2.51E-07	4.65E-04	7.98E+06	1.78E-05	6.97E-02	7.98E+06	6.39E-05	2.27E-01			
9.01E+05	2.56E-07	4.72E-04	8.15E+06	1.85E-05	7.18E-02	8.15E+06	6.66E-05	2.32E-01			
9.10E+05	2.62E-07	4.80E-04	8.32E+06	1.93E-05	7.39E-02	8.32E+06	6.95E-05	2.38E-01			
9.19E+05	2.67E-07	4.87E-04	8.49E+06	2.01E-05	7.61E-02	8.49E+06	7.23E-05	2.43E-01			
9.29E+05	2.73E-07	4.95E-04	8.67E+06	2.10E-05	7.84E-02	8.67E+06	7.54E-05	2.49E-01			
9.39E+05	2.78E-07	5.03E-04	8.85E+06	2.19E-05	8.07E-02	8.85E+06	7.86E-05	2.55E-01			
9.48E+05	2.84E-07	5.11E-04	9.04E+06	2.28E-05	8.31E-02	9.04E+06	8.20E-05	2.61E-01			
9.58E+05	2.90E-07	5.19E-04	9.22E+06	2.37E-05	8.55E-02	9.22E+06	8.53E-05	2.67E-01			
9.68E+05	2.96E-07	5.27E-04	9.42E+06	2.48E-05	8.81E-02	9.42E+06	8.90E-05	2.73E-01			
9.78E+05	3.02E-07	5.36E-04	9.61E+06	2.58E-05	9.06E-02	9.61E+06	9.27E-05	2.79E-01			
9.88E+05	3.09E-07	5.44E-04	9.81E+06	2.69E-05	9.33E-02	9.81E+06	9.66E-05	2.86E-01			
9.99E+05	3.15E-07	5.53E-04	1.00E+07	2.79E-05	9.60E-02	1.00E+07	1.00E-04	2.92E-01			
1.01E+06	3.22E-07	5.62E-04	1.02E+07	2.90E-05	9.88E-02	1.02E+07	1.04E-04	2.99E-01			
1.02E+06	3.28E-07	5.71E-04	1.04E+07	3.02E-05	1.02E-01	1.04E+07	1.09E-04	3.05E-01			
1.03E+06	3.35E-07	5.79E-04	1.07E+07	3.20E-05	1.05E-01	1.07E+07	1.15E-04	3.12E-01			
1.04E+06	3.42E-07	5.89E-04	1.09E+07	3.32E-05	1.08E-01	1.09E+07	1.19E-04	3.18E-01			
1.05E+06	3.49E-07	5.98E-04	1.11E+07	3.44E-05	1.11E-01	1.11E+07	1.24E-04	3.25E-01			
1.06E+06	3.57E-07	6.07E-04	1.13E+07	3.56E-05	1.14E-01	1.13E+07	1.28E-04	3.32E-01			
1.07E+06	3.64E-07	6.17E-04	1.16E+07	3.76E-05	1.17E-01	1.16E+07	1.35E-04	3.39E-01			
1.08E+06	3.72E-07	6.27E-04	1.18E+07	3.89E-05	1.20E-01	1.18E+07	1.40E-04	3.46E-01			
1.10E+06	3.80E-07	6.37E-04	1.21E+07	4.09E-05	1.24E-01	1.21E+07	1.47E-04	3.53E-01			
1.11E+06	3.87E-07	6.47E-04	1.23E+07	4.22E-05	1.27E-01	1.23E+07	1.52E-04	3.60E-01			
1.12E+06	3.96E-07	6.57E-04	1.26E+07	4.43E-05	1.31E-01	1.26E+07	1.59E-04	3.68E-01			
1.13E+06	4.04E-07	6.67E-04	1.28E+07	4.57E-05	1.34E-01	1.28E+07	1.64E-04	3.75E-01			
1.14E+06	4.12E-07	6.78E-04	1.31E+07	4.79E-05	1.38E-01	1.31E+07	1.72E-04	3.82E-01			
1.15E+06	4.21E-07	6.89E-04	1.34E+07	5.01E-05	1.42E-01	1.34E+07	1.80E-04	3.90E-01			
1.17E+06	4.30E-07	7.00E-04	1.37E+07	5.24E-05	1.46E-01	1.37E+07	1.88E-04	3.97E-01			
1.18E+06	4.39E-07	7.11E-04	1.39E+07	5.39E-05	1.50E-01	1.39E+07	1.94E-04	4.04E-01			
1.19E+06	4.48E-07	7.22E-04	1.42E+07	5.63E-05	1.54E-01	1.42E+07	2.02E-04	4.12E-01			
1.20E+06	4.57E-07	7.34E-04	1.45E+07	5.87E-05	1.58E-01	1.45E+07	2.11E-04	4.20E-01			
1.21E+06	4.67E-07	7.45E-04	1.48E+07	6.11E-05	1.62E-01	1.48E+07	2.20E-04	4.27E-01			
1.23E+06	4.76E-07	7.57E-04	1.51E+07	6.36E-05	1.67E-01	1.51E+07	2.29E-04	4.35E-01			
1.24E+06	4.86E-07	7.69E-04	1.55E+07	6.71E-05	1.71E-01	1.55E+07	2.41E-04	4.42E-01			
1.25E+06	4.96E-07	7.81E-04	1.58E+07	6.97E-05	1.76E-01	1.58E+07	2.50E-04	4.50E-01			
1.27E+06	5.07E-07	7.93E-04	1.61E+07	7.24E-05	1.80E-01	1.61E+07	2.60E-04	4.58E-01			
1.28E+06	5.17E-07	8.06E-04	1.64E+07	7.51E-05	1.85E-01	1.64E+07	2.70E-04	4.66E-01			
1.29E+06	5.28E-07	8.19E-04	1.68E+07	7.88E-05	1.90E-01	1.68E+07	2.83E-04	4.73E-01			
1.31E+06	5.39E-07	8.32E-04	1.71E+07	8.16E-05	1.95E-01	1.71E+07	2.93E-04	4.81E-01			
1.32E+06	5.50E-07	8.45E-04	1.75E+07	8.55E-05	2.00E-01	1.75E+07	3.07E-04	4.89E-01			
1.33E+06	5.62E-07	8.58E-04	1.79E+07	8.94E-05	2.05E-01	1.79E+07	3.22E-04	4.97E-01			
1.35E+06	5.73E-07	8.72E-04	1.82E+07	9.25E-05	2.10E-01	1.82E+07	3.32E-04	5.04E-01			
1.36E+06	5.85E-07	8.86E-04	1.86E+07	9.66E-05	2.15E-01	1.86E+07	3.47E-04	5.12E-01			
1.38E+06	5.98E-07	9.00E-04	1.90E+07	1.01E-04	2.21E-01	1.90E+07	3.62E-04	5.20E-01			
1.39E+06	6.10E-07	9.14E-04	1.94E+07	1.05E-04	2.26E-01	1.94E+07	3.78E-04	5.28E-01			
1.40E+06	6.23E-07	9.28E-04	1.98E+07	1.09E-04	2.32E-01	1.98E+07	3.93E-04	5.35E-01			
1.42E+06	6.36E-07	9.43E-04	2.02E+07	1.14E-04	2.37E-01	2.02E+07	4.09E-04	5.43E-01			
1.43E+06	6.49E-07	9.58E-04	2.06E+07	1.18E-04	2.43E-01	2.06E+07	4.26E-04	5.51E-01			
1.45E+06	6.63E-07	9.73E-04	2.11E+07	1.24E-04	2.49E-01	2.11E+07	4.47E-04	5.59E-01			
1.46E+06	6.76E-07	9.88E-04	2.15E+07	1.29E-04	2.55E-01	2.15E+07	4.64E-04	5.66E-01			
1.48E+06	6.91E-07	1.00E-03	2.20E+07	1.35E-04	2.61E-01	2.20E+07	4.86E-04	5.74E-01			
1.49E+06	7.05E-07	1.02E-03	2.24E+07	1.40E-04	2.67E-01	2.24E+07	5.03E-04	5.81E-01			
1.51E+06	7.20E-07	1.04E-03	2.29E+07	1.46E-04	2.73E-01	2.29E+07	5.26E-04	5.89E-01			
1.52E+06	7.35E-07	1.05E-03	2.34E+07	1.53E-04	2.79E-01	2.34E+07	5.49E-04	5.96E-01			
1.54E+06	7.50E-07	1.07E-03	2.39E+07	1.59E-04	2.86E-01	2.39E+07	5.73E-04	6.04E-01			
1.56E+06	7.66E-07	1.09E-03	2.44E+07	1.66E-04	2.92E-01	2.44E+07	5.97E-04	6.11E-01			
1.57E+06	7.82E-07	1.10E-03	2.49E+07	1.73E-04	2.99E-01	2.49E+07	6.22E-04	6.19E-01			
1.59E+06	7.98E-07	1.12E-03	2.54E+07	1.80E-04	3.05E-01	2.54E+07	6.47E-04	6.26E-01			
1.61E+06	8.14E-07	1.14E-03	2.59E+07	1.87E-04	3.12E-01	2.59E+07	6.73E-04	6.33E-01			
1.62E+06	8.31E-07	1.16E-03	2.65E+07	1.96E-04	3.19E-01	2.65E+07	7.05E-04	6.40E-01			
1.64E+06	8.49E-07	1.17E-03	2.70E+07	2.03E-04	3.26E-01	2.70E+07	7.31E-04	6.48E-01			
1.66E+06	8.67E-07	1.19E-03	2.76E+07	2.13E-04	3.33E-01	2.76E+07	7.64E-04	6.55E-01			
1.67E+06	8.85E-07	1.21E-03	2.81E+07	2.20E-04	3.40E-01	2.81E+07	7.92E-04	6.62E-01			
1.69E+06	9.03E-07	1.23E-03	2.87E+07	2.30E-04	3.47E-01	2.87E+07	8.27E-04	6.69E-01			
1.71E+06	9.22E-07	1.25E-03	2.93E+07	2.40E-04	3.54E-01	2.93E+07	8.61E-04	6.75E-01			
1.73E+06	9.41E-07	1.27E-03	2.99E+07	2.50E-04	3.61E-01	2.99E+07	8.97E-04	6.82E-01			
1.74E+06	9.61E-07	1.29E-03	3.06E+07	2.61E-04	3.69E-01	3.06E+07	9.40E-04	6.89E-01			
1.76E+06	9.81E-07	1.31E-03	3.12E+07	2.72E-04	3.76E-01	3.12E+07	9.77E-04	6.96E-01			
1.78E+06	1.00E-06	1.33E-03	3.19E+07	2.84E-04	3.83E-01	3.19E+07	1.02E-03	7.02E-01			
1.80E+06	1.02E-06	1.35E-03	3.25E+07	2.95E-04	3.91E-01	3.25E+07	1.06E-03	7.09E-01			
1.82E+06	1.04E-06	1.37E-03	3.32E+07	3.08E-04	3.98E-01	3.32E+07	1.11E-03	7.15E-01			
1.84E+06	1.07E-06	1.39E-03	3.39E+07	3.21E-04	4.06E-01	3.39E+07	1.15E-03	7.21E-01			
1.85E+06	1.09E-06	1.42E-03	3.46E+07	3.34E-04	4.13E-01	3.46E+07	1.20E-03	7.27E-01			
1.87E+06	1.11E-06	1.44E-03	3.53E+07	3.48E-04	4.21E-01	3.53E+07	1.25E-03	7.34E-01			
1.89E+06	1.13E-06	1.46E-03	3.61E+07	3.64E-04	4.29E-01	3.61E+07	1.31E-03	7.40E-01			
1.91E+06	1.16E-06	1.48E-03	3.68E+07	3.78E-04	4.36E-01	3.68E+07	1.36E-03	7.46E-01			
1.93E+06	1.18E-06	1.51E-03	3.76E+07	3.95E-04	4.44E-01	3.76E+07	1.42E-03	7.51E-01			
1.95E+06	1.21E-06	1.53E-03	3.84E+07	4.12E-04	4.52E-01	3.84E+07	1.48E-03	7.57E-01			
1.97E+06	1.23E-06	1.56E-03	3.92E+07	4.29E-04	4.60E-01	3.92E+07	1.54E-03	7.63E-01			
1.99E+06	1.26E-06	1.58E-03	4.00E+07	4.47E-04	4.67E-01	4.00E+07	1.61E-03	7.68E-01			
2.01E+06	1.28E-06	1.61E-03	4.08E+07	4.65E-04	4.75E-01	4.08E+07	1.67E-03	7.74E-01			
2.04E+06	1.31E-06	1.63E-03	4.17E+07	4.85E-04	4.83E-01	4.17E+07	1.74E-03	7.79E-01			
2.06E+06	1.34E-06	1.66E-03	4.25E+07	5.04E-04	4.91E-01	4.25E+07	1.81E-03	7.85E-01			
2.08E+06	1.36E-06	1.68E-03	4.34E+07	5.26E-04	4.99E-01	4.34E+07	1.89E-03	7.90E-01			
2.10E+06	1.39E-06	1.71E-03	4.43E+07	5.48E-04	5.07E-01	4.43E+07	1.97E-03	7.95E-01			
2.12E+06	1.42E-06	1.74E-03	4.53E+07	5.73E-04	5.14E-01	4.53E+07	2.06E-03	8.00E-01			
2.14E+06	1.45E-06	1.76E-03	4.62E+07	5.96E-04	5.22E-01	4.62E+07	2.14E-03	8.05E-01			
2.17E+06	1.48E-06	1.79E-03	4.72E+07	6.22E-04	5.30E-01	4.72E+07	2.24E-03	8.10E-01			
2.19E+06	1.51E-06	1.82E-03	4.82E+07	6.48E-04	5.38E-01	4.82E+07	2.33E-03	8.14E-01			
2.21E+06	1.54E-06	1.85E-03	4.92E+07	6.76E-04	5.46E-01	4.92E+07	2.43E-03	8.19E-01			
2.23E+06	1.58E-06	1.88E-03	5.02E+07	7.03E-04	5.53E-01	5.02E+07	2.53E-03	8.24E-01			
2.26E+06	1.61E-06	1.91E-03	5.12E+07	7.32E-04	5.61E-01	5.12E+07	2.63E-03	8.28E-01			
2.28E+06	1.64E-06	1.94E-03	5.23E+07	7.63E-04	5.69E-01	5.23E+07	2.74E-03	8.33E-01			
2.30E+06	1.68E-06	1.97E-03	5.34E+07	7.96E-04	5.76E-01	5.34E+07	2.86E-03	8.37E-01			
2.33E+06	1.71E-06	2.00E-03	5.45E+07	8.29E-04	5.84E-01	5.45E+07	2.98E-03	8.41E-01			
2.35E+06	1.75E-06	2.03E-03	5.57E+07	8.66E-04	5.92E-01	5.57E+07	3.11E-03	8.45E-01			
2.38E+06	1.78E-06	2.06E-03	5.68E+07	9.01E-04	5.99E-01	5.68E+07	3.24E-03	8.49E-01			
2.40E+06	1.82E-06	2.09E-03	5.80E+07	9.39E-04	6.07E-01	5.80E+07	3.38E-03	8.53E-01			
2.43E+06	1.86E-06	2.13E-03	5.92E+07	9.78E-04	6.14E-01	5.92E+07	3.52E-03	8.57E-01			
2.45E+06	1.90E-06	2.16E-03	6.04E+07	1.02E-03	6.21E-01	6.04E+07	3.66E-03	8.61E-01			
2.48E+06	1.94E-06	2.19E-03	6.17E+07	1.06E-03	6.29E-01	6.17E+07	3.82E-03	8.64E-01			
2.50E+06	1.98E-06	2.23E-03	6.30E+07	1.11E-03	6.36E-01	6.30E+07	3.98E-03	8.68E-01			
2.53E+06	2.02E-06	2.26E-03	6.43E+07	1.15E-03	6.43E-01	6.43E+07	4.15E-03	8.72E-01			
2.55E+06	2.06E-06	2.30E-03	6.57E+07	1.20E-03	6.50E-01	6.57E+07	4.33E-03	8.75E-01			
2.58E+06	2.10E-06	2.34E-03	6.70E+07	1.25E-03	6.58E-01	6.70E+07	4.50E-03	8.78E-01			
2.61E+06	2.15E-06	2.37E-03	6.84E+07	1.31E-03	6.65E-01	6.84E+07	4.69E-03	8.82E-01			
2.63E+06	2.19E-06	2.41E-03	6.99E+07	1.36E-03	6.71E-01	6.99E+07	4.90E-03	8.85E-01			
2.66E+06	2.24E-06	2.45E-03	7.13E+07	1.42E-03	6.78E-01	7.13E+07	5.10E-03	8.88E-01			
2.69E+06	2.29E-06	2.49E-03	7.28E+07	1.48E-03	6.85E-01	7.28E+07	5.32E-03	8.91E-01			
2.72E+06	2.33E-06	2.53E-03	7.43E+07	1.54E-03	6.92E-01	7.43E+07	5.54E-03	8.94E-01			
2.75E+06	2.38E-06	2.56E-03	7.59E+07	1.61E-03	6.98E-01	7.59E+07	5.78E-03	8.97E-01			
2.77E+06	2.43E-06	2.61E-03	7.75E+07	1.68E-03	7.05E-01	7.75E+07	6.03E-03	9.00E-01			
2.80E+06	2.48E-06	2.65E-03	7.91E+07	1.75E-03	7.11E-01	7.91E+07	6.28E-03	9.03E-01			
2.83E+06	2.53E-06	2.69E-03	8.07E+07	1.82E-03	7.18E-01	8.07E+07	6.53E-03	9.05E-01			
2.86E+06	2.59E-06	2.73E-03	8.24E+07	1.90E-03	7.24E-01	8.24E+07	6.81E-03	9.08E-01			
2.89E+06	2.64E-06	2.77E-03	8.41E+07	1.97E-03	7.30E-01	8.41E+07	7.10E-03	9.11E-01			
2.92E+06	2.70E-06	2.82E-03	8.59E+07	2.06E-03	7.36E-01	8.59E+07	7.40E-03	9.13E-01			
2.95E+06	2.75E-06	2.86E-03	8.77E+07	2.15E-03	7.42E-01	8.77E+07	7.72E-03	9.15E-01			
2.98E+06	2.81E-06	2.91E-03	8.95E+07	2.24E-03	7.48E-01	8.95E+07	8.04E-03	9.18E-01			
3.01E+06	2.87E-06	2.95E-03	9.14E+07	2.33E-03	7.54E-01	9.14E+07	8.38E-03	9.20E-01			
3.04E+06	2.93E-06	3.00E-03	9.33E+07	2.43E-03	7.60E-01	9.33E+07	8.73E-03	9.22E-01			
3.08E+06	2.99E-06	3.04E-03	9.52E+07	2.53E-03	7.66E-01	9.52E+07	9.09E-03	9.25E-01			
3.11E+06	3.05E-06	3.09E-03	9.72E+07	2.64E-03	7.71E-01	9.72E+07	9.48E-03	9.27E-01			
3.14E+06	3.12E-06	3.14E-03	9.92E+07	2.75E-03	7.77E-01	9.92E+07	9.87E-03	9.29E-01			
3.17E+06	3.18E-06	3.19E-03	1.01E+08	2.85E-03	7.82E-01	1.01E+08	1.02E-02	9.31E-01			
3.20E+06	3.25E-06	3.24E-03	1.03E+08	2.96E-03	7.87E-01	1.03E+08	1.06E-02	9.33E-01			
3.24E+06	3.31E-06	3.29E-03	1.06E+08	3.14E-03	7.92E-01	1.06E+08	1.13E-02	9.35E-01			
3.27E+06	3.38E-06	3.34E-03	1.08E+08	3.26E-03	7.98E-01	1.08E+08	1.17E-02	9.37E-01			
3.31E+06	3.45E-06	3.40E-03	1.10E+08	3.38E-03	8.03E-01	1.10E+08	1.21E-02	9.39E-01			
3.34E+06	3.53E-06	3.45E-03	1.12E+08	3.50E-03	8.07E-01	1.12E+08	1.26E-02	9.40E-01			
3.37E+06	3.60E-06	3.50E-03	1.15E+08	3.69E-03	8.12E-01	1.15E+08	1.33E-02	9.42E-01			
3.41E+06	3.67E-06	3.56E-03	1.17E+08	3.82E-03	8.17E-01	1.17E+08	1.37E-02	9.44E-01			
3.45E+06	3.75E-06	3.61E-03	1.20E+08	4.02E-03	8.22E-01	1.20E+08	1.44E-02	9.45E-01			
3.48E+06	3.83E-06	3.67E-03	1.22E+08	4.15E-03	8.26E-01	1.22E+08	1.49E-02	9.47E-01			
3.52E+06	3.91E-06	3.73E-03	1.25E+08	4.36E-03	8.31E-01	1.25E+08	1.57E-02	9.48E-01			
3.55E+06	3.99E-06	3.79E-03	1.27E+08	4.50E-03	8.35E-01	1.27E+08	1.62E-02	9.50E-01			
3.59E+06	4.07E-06	3.85E-03	1.30E+08	4.72E-03	8.39E-01	1.30E+08	1.70E-02	9.51E-01			
3.63E+06	4.16E-06	3.91E-03	1.33E+08	4.94E-03	8.43E-01	1.33E+08	1.77E-02	9.53E-01			
3.67E+06	4.25E-06	3.97E-03	1.35E+08	5.09E-03	8.47E-01	1.35E+08	1.83E-02	9.54E-01			
3.70E+06	4.33E-06	4.03E-03	1.38E+08	5.32E-03	8.51E-01	1.38E+08	1.91E-02	9.56E-01			
3.74E+06	4.42E-06	4.09E-03	1.41E+08	5.55E-03	8.55E-01	1.41E+08	1.99E-02	9.57E-01			
3.78E+06	4.52E-06	4.16E-03	1.44E+08	5.79E-03	8.59E-01	1.44E+08	2.08E-02	9.58E-01			
3.82E+06	4.61E-06	4.22E-03	1.47E+08	6.03E-03	8.63E-01	1.47E+08	2.17E-02	9.59E-01			
3.86E+06	4.71E-06	4.29E-03	1.50E+08	6.28E-03	8.67E-01	1.50E+08	2.26E-02	9.61E-01			
3.90E+06	4.81E-06	4.35E-03	1.53E+08	6.53E-03	8.70E-01	1.53E+08	2.35E-02	9.62E-01			
3.94E+06	4.91E-06	4.42E-03	1.56E+08	6.79E-03	8.74E-01	1.56E+08	2.44E-02	9.63E-01			
3.98E+06	5.01E-06	4.49E-03	1.60E+08	7.15E-03	8.77E-01	1.60E+08	2.57E-02	9.64E-01			
4.02E+06	5.11E-06	4.56E-03	1.63E+08	7.42E-03	8.80E-01	1.63E+08	2.67E-02	9.65E-01			
4.06E+06	5.22E-06	4.63E-03	1.66E+08	7.69E-03	8.84E-01	1.66E+08	2.77E-02	9.66E-01			
4.11E+06	5.33E-06	4.71E-03	1.70E+08	8.07E-03	8.87E-01	1.70E+08	2.90E-02	9.67E-01			
4.15E+06	5.44E-06	4.78E-03	1.73E+08	8.35E-03	8.90E-01	1.73E+08	3.00E-02	9.68E-01			
4.19E+06	5.55E-06	4.85E-03	1.77E+08	8.74E-03	8.93E-01	1.77E+08	3.14E-02	9.69E-01			
4.23E+06	5.67E-06	4.93E-03	1.81E+08	9.14E-03	8.96E-01	1.81E+08	3.29E-02	9.70E-01			
4.28E+06	5.79E-06	5.01E-03	1.84E+08	9.45E-03	8.99E-01	1.84E+08	3.40E-02	9.71E-01			
4.32E+06	5.91E-06	5.09E-03	1.88E+08	9.87E-03	9.01E-01	1.88E+08	3.55E-02	9.72E-01			
4.37E+06	6.03E-06	5.17E-03	1.92E+08	1.03E-02	9.04E-01	1.92E+08	3.70E-02	9.73E-01			
4.41E+06	6.16E-06	5.25E-03	1.96E+08	1.07E-02	9.07E-01	1.96E+08	3.85E-02	9.74E-01			
4.46E+06	6.28E-06	5.33E-03	2.00E+08	1.12E-02	9.09E-01	2.00E+08	4.01E-02	9.74E-01			
4.51E+06	6.42E-06	5.41E-03	2.05E+08	1.17E-02	9.12E-01	2.05E+08	4.22E-02	9.75E-01			
4.55E+06	6.55E-06	5.50E-03	2.09E+08	1.22E-02	9.15E-01	2.09E+08	4.38E-02	9.76E-01			
4.60E+06	6.69E-06	5.58E-03	2.13E+08	1.27E-02	9.17E-01	2.13E+08	4.55E-02	9.77E-01			
4.65E+06	6.82E-06	5.67E-03	2.18E+08	1.33E-02	9.19E-01	2.18E+08	4.77E-02	9.77E-01			
4.70E+06	6.97E-06	5.76E-03	2.22E+08	1.38E-02	9.22E-01	2.22E+08	4.95E-02	9.78E-01			
4.74E+06	7.11E-06	5.85E-03	2.27E+08	1.44E-02	9.24E-01	2.27E+08	5.17E-02	9.79E-01			
4.79E+06	7.26E-06	5.94E-03	2.32E+08	1.50E-02	9.26E-01	2.32E+08	5.40E-02	9.79E-01			
4.84E+06	7.41E-06	6.03E-03	2.36E+08	1.55E-02	9.28E-01	2.36E+08	5.59E-02	9.80E-01			
4.89E+06	7.57E-06	6.13E-03	2.41E+08	1.62E-02	9.30E-01	2.41E+08	5.83E-02	9.81E-01			
4.94E+06	7.72E-06	6.22E-03	2.46E+08	1.69E-02	9.32E-01	2.46E+08	6.07E-02	9.81E-01			
4.99E+06	7.89E-06	6.32E-03	2.51E+08	1.76E-02	9.34E-01	2.51E+08	6.32E-02	9.82E-01			
5.05E+06	8.05E-06	6.42E-03	2.57E+08	1.84E-02	9.36E-01	2.57E+08	6.63E-02	9.82E-01			
5.10E+06	8.22E-06	6.52E-03	2.62E+08	1.92E-02	9.38E-01	2.62E+08	6.89E-02	9.83E-01			
5.15E+06	8.39E-06	6.62E-03	2.68E+08	2.00E-02	9.40E-01	2.68E+08	7.21E-02	9.83E-01			
5.21E+06	8.56E-06	6.72E-03	2.73E+08	2.08E-02	9.41E-01	2.73E+08	7.48E-02	9.84E-01			
5.26E+06	8.74E-06	6.83E-03	2.79E+08	2.17E-02	9.43E-01	2.79E+08	7.81E-02	9.84E-01			
5.31E+06	8.93E-06	6.93E-03	2.85E+08	2.27E-02	9.45E-01	2.85E+08	8.15E-02	9.85E-01			
5.37E+06	9.11E-06	7.04E-03	2.91E+08	2.36E-02	9.46E-01	2.91E+08	8.50E-02	9.85E-01			
5.42E+06	9.30E-06	7.15E-03	2.97E+08	2.46E-02	9.48E-01	2.97E+08	8.85E-02	9.86E-01			
5.48E+06	9.50E-06	7.26E-03	3.03E+08	2.56E-02	9.49E-01	3.03E+08	9.21E-02	9.86E-01			
5.54E+06	9.69E-06	7.38E-03	3.09E+08	2.67E-02	9.51E-01	3.09E+08	9.58E-02	9.87E-01			
5.60E+06	9.90E-06	7.49E-03	3.16E+08	2.79E-02	9.52E-01	3.16E+08	1.00E-01	9.87E-01			
5.65E+06	1.01E-05	7.61E-03	3.22E+08	2.89E-02	9.54E-01	3.22E+08	1.04E-01	9.87E-01			
5.71E+06	1.03E-05	7.73E-03	3.29E+08	3.02E-02	9.55E-01	3.29E+08	1.09E-01	9.88E-01			
5.77E+06	1.05E-05	7.85E-03	3.36E+08	3.15E-02	9.56E-01	3.36E+08	1.13E-01	9.88E-01			
5.83E+06	1.07E-05	7.97E-03	3.43E+08	3.28E-02	9.58E-01	3.43E+08	1.18E-01	9.89E-01			
5.89E+06	1.10E-05	8.09E-03	3.50E+08	3.42E-02	9.59E-01	3.50E+08	1.23E-01	9.89E-01			
5.95E+06	1.12E-05	8.22E-03	3.57E+08	3.56E-02	9.60E-01	3.57E+08	1.28E-01	9.89E-01			
6.01E+06	1.14E-05	8.35E-03	3.65E+08	3.72E-02	9.61E-01	3.65E+08	1.34E-01	9.90E-01			
6.08E+06	1.17E-05	8.48E-03	3.72E+08	3.86E-02	9.62E-01	3.72E+08	1.39E-01	9.90E-01			
6.14E+06	1.19E-05	8.61E-03	3.80E+08	4.03E-02	9.64E-01	3.80E+08	1.45E-01	9.90E-01			
6.20E+06	1.22E-05	8.74E-03	3.88E+08	4.20E-02	9.65E-01	3.88E+08	1.51E-01	9.91E-01			
6.27E+06	1.24E-05	8.88E-03	3.96E+08	4.38E-02	9.66E-01	3.96E+08	1.57E-01	9.91E-01			
6.33E+06	1.27E-05	9.02E-03	4.04E+08	4.56E-02	9.67E-01	4.04E+08	1.64E-01	9.91E-01			
6.40E+06	1.29E-05	9.16E-03	4.13E+08	4.76E-02	9.68E-01	4.13E+08	1.71E-01	9.91E-01			
6.46E+06	1.32E-05	9.30E-03	4.21E+08	4.95E-02	9.69E-01	4.21E+08	1.78E-01	9.92E-01			
6.53E+06	1.35E-05	9.45E-03	4.30E+08	5.16E-02	9.70E-01	4.30E+08	1.86E-01	9.92E-01			
6.60E+06	1.38E-05	9.59E-03	4.39E+08	5.38E-02	9.71E-01	4.39E+08	1.93E-01	9.92E-01			
6.67E+06	1.41E-05	9.74E-03	4.48E+08	5.60E-02	9.71E-01	4.48E+08	2.01E-01	9.92E-01			
6.74E+06	1.43E-05	9.89E-03	4.58E+08	5.85E-02	9.72E-01	4.58E+08	2.10E-01	9.93E-01			
6.81E+06	1.46E-05	1.00E-02	4.67E+08	6.09E-02	9.73E-01	4.67E+08	2.19E-01	9.93E-01			
6.88E+06	1.50E-05	1.02E-02	4.77E+08	6.35E-02	9.74E-01	4.77E+08	2.28E-01	9.93E-01			
6.95E+06	1.53E-05	1.04E-02	4.87E+08	6.62E-02	9.75E-01	4.87E+08	2.38E-01	9.93E-01			
7.02E+06	1.56E-05	1.05E-02	4.97E+08	6.89E-02	9.75E-01	4.97E+08	2.48E-01	9.94E-01			
7.09E+06	1.59E-05	1.07E-02	5.08E+08	7.20E-02	9.76E-01	5.08E+08	2.59E-01	9.94E-01			
7.17E+06	1.62E-05	1.09E-02	5.18E+08	7.49E-02	9.77E-01	5.18E+08	2.69E-01	9.94E-01			
7.24E+06	1.66E-05	1.10E-02	5.29E+08	7.81E-02	9.78E-01	5.29E+08	2.81E-01	9.94E-01			
7.32E+06	1.69E-05	1.12E-02	5.40E+08	8.14E-02	9.78E-01	5.40E+08	2.93E-01	9.94E-01			
7.39E+06	1.73E-05	1.14E-02	5.51E+08	8.47E-02	9.79E-01	5.51E+08	3.05E-01	9.94E-01			
7.47E+06	1.76E-05	1.15E-02	5.63E+08	8.85E-02	9.80E-01	5.63E+08	3.18E-01	9.95E-01			
7.55E+06	1.80E-05	1.17E-02	5.75E+08	9.23E-02	9.80E-01	5.75E+08	3.32E-01	9.95E-01			
7.63E+06	1.84E-05	1.19E-02	5.87E+08	9.62E-02	9.81E-01	5.87E+08	3.46E-01	9.95E-01			
7.70E+06	1.88E-05	1.21E-02	5.99E+08	1.00E-01	9.81E-01	5.99E+08	3.60E-01	9.95E-01			
7.78E+06	1.92E-05	1.23E-02	6.11E+08	1.04E-01	9.82E-01	6.11E+08	3.75E-01	9.95E-01			
7.87E+06	1.96E-05	1.25E-02	6.24E+08	1.09E-01	9.82E-01	6.24E+08	3.91E-01	9.95E-01			
7.95E+06	2.00E-05	1.27E-02	6.37E+08	1.13E-01	9.83E-01	6.37E+08	4.07E-01	9.95E-01			
8.03E+06	2.04E-05	1.29E-02	6.50E+08	1.18E-01	9.84E-01	6.50E+08	4.24E-01	9.95E-01			
8.11E+06	2.08E-05	1.31E-02	6.64E+08	1.23E-01	9.84E-01	6.64E+08	4.42E-01	9.96E-01			
8.20E+06	2.12E-05	1.33E-02	6.78E+08	1.28E-01	9.85E-01	6.78E+08	4.61E-01	9.96E-01			
8.28E+06	2.17E-05	1.35E-02	6.92E+08	1.34E-01	9.85E-01	6.92E+08	4.81E-01	9.96E-01			
8.37E+06	2.21E-05	1.37E-02	7.06E+08	1.39E-01	9.85E-01	7.06E+08	5.00E-01	9.96E-01			
8.45E+06	2.26E-05	1.39E-02	7.21E+08	1.45E-01	9.86E-01	7.21E+08	5.22E-01	9.96E-01			
8.54E+06	2.31E-05	1.41E-02	7.36E+08	1.51E-01	9.86E-01	7.36E+08	5.44E-01	9.96E-01			
8.63E+06	2.35E-05	1.43E-02	7.52E+08	1.58E-01	9.87E-01	7.52E+08	5.67E-01	9.96E-01			
8.72E+06	2.40E-05	1.45E-02	7.67E+08	1.64E-01	9.87E-01	7.67E+08	5.90E-01	9.96E-01			
8.81E+06	2.45E-05	1.48E-02	7.83E+08	1.71E-01	9.88E-01	7.83E+08	6.15E-01	9.96E-01			
8.90E+06	2.50E-05	1.50E-02	8.00E+08	1.79E-01	9.88E-01	8.00E+08	6.42E-01	9.96E-01			
8.99E+06	2.56E-05	1.52E-02	8.16E+08	1.86E-01	9.88E-01	8.16E+08	6.68E-01	9.96E-01			
9.09E+06	2.61E-05	1.55E-02	8.33E+08	1.94E-01	9.89E-01	8.33E+08	6.96E-01	9.96E-01			
9.18E+06	2.66E-05	1.57E-02	8.51E+08	2.02E-01	9.89E-01	8.51E+08	7.27E-01	9.96E-01			
9.28E+06	2.72E-05	1.59E-02	8.69E+08	2.11E-01	9.89E-01	8.69E+08	7.58E-01	9.96E-01			
9.37E+06	2.78E-05	1.62E-02	8.87E+08	2.20E-01	9.90E-01	8.87E+08	7.89E-01	9.96E-01			
9.47E+06	2.83E-05	1.64E-02	9.05E+08	2.29E-01	9.90E-01	9.05E+08	8.22E-01	9.96E-01			
9.57E+06	2.89E-05	1.67E-02	9.24E+08	2.38E-01	9.90E-01	9.24E+08	8.57E-01	9.95E-01			
9.67E+06	2.95E-05	1.69E-02	9.43E+08	2.48E-01	9.90E-01	9.43E+08	8.92E-01	9.95E-01			
9.77E+06	3.02E-05	1.72E-02	9.63E+08	2.59E-01	9.91E-01	9.63E+08	9.31E-01	9.95E-01			
9.87E+06	3.08E-05	1.75E-02	9.83E+08	2.70E-01	9.91E-01	9.83E+08	9.70E-01	9.94E-01			
9.97E+06	3.14E-05	1.77E-02	1.00E+09	2.79E-01	9.91E-01	1.00E+09	1.00E+00	9.92E-01			
1.01E+07	3.21E-05	1.80E-02	1.02E+09	2.90E-01	9.92E-01	1.02E+09	1.04E+00	9.86E-01			
1.02E+07	3.28E-05	1.83E-02	1.05E+09	3.08E-01	9.92E-01	1.05E+09	1.11E+00	9.83E-01			
1.03E+07	3.34E-05	1.86E-02	1.07E+09	3.20E-01	9.92E-01	1.07E+09	1.15E+00	9.91E-01			
1.04E+07	3.41E-05	1.89E-02	1.09E+09	3.32E-01	9.92E-01	1.09E+09	1.19E+00	9.95E-01			
1.05E+07	3.48E-05	1.91E-02	1.11E+09	3.44E-01	9.92E-01	1.11E+09	1.24E+00	9.97E-01			
1.06E+07	3.56E-05	1.94E-02	1.14E+09	3.63E-01	9.93E-01	1.14E+09	1.30E+00	9.98E-01			
1.07E+07	3.63E-05	1.97E-02	1.16E+09	3.76E-01	9.93E-01	1.16E+09	1.35E+00	9.98E-01			
1.08E+07	3.71E-05	2.00E-02	1.18E+09	3.89E-01	9.93E-01	1.18E+09	1.40E+00	9.98E-01			
1.09E+07	3.78E-05	2.03E-02	1.21E+09	4.09E-01	9.93E-01	1.21E+09	1.47E+00	9.98E-01			
1.11E+07	3.86E-05	2.07E-02	1.23E+09	4.22E-01	9.93E-01	1.23E+09	1.52E+00	9.98E-01			
1.12E+07	3.94E-05	2.10E-02	1.26E+09	4.43E-01	9.94E-01	1.26E+09	1.59E+00	9.99E-01			
1.13E+07	4.03E-05	2.13E-02	1.29E+09	4.64E-01	9.94E-01	1.29E+09	1.67E+00	9.99E-01			
1.14E+07	4.11E-05	2.16E-02	1.31E+09	4.79E-01	9.94E-01	1.31E+09	1.72E+00	9.99E-01			
1.15E+07	4.20E-05	2.20E-02	1.34E+09	5.01E-01	9.94E-01	1.34E+09	1.80E+00	9.99E-01			
1.16E+07	4.28E-05	2.23E-02	1.37E+09	5.24E-01	9.94E-01	1.37E+09	1.88E+00	9.99E-01			
1.18E+07	4.37E-05	2.26E-02	1.40E+09	5.47E-01	9.94E-01	1.40E+09	1.97E+00	9.99E-01			
1.19E+07	4.46E-05	2.30E-02	1.43E+09	5.71E-01	9.94E-01	1.43E+09	2.05E+00	9.99E-01			
1.20E+07	4.56E-05	2.33E-02	1.46E+09	5.95E-01	9.95E-01	1.46E+09	2.14E+00	9.99E-01			
1.21E+07	4.65E-05	2.37E-02	1.49E+09	6.20E-01	9.95E-01	1.49E+09	2.23E+00	9.99E-01			
1.23E+07	4.75E-05	2.41E-02	1.52E+09	6.45E-01	9.95E-01	1.52E+09	2.32E+00	9.99E-01			
1.24E+07	4.85E-05	2.44E-02	1.55E+09	6.71E-01	9.95E-01	1.55E+09	2.41E+00	9.99E-01			
1.25E+07	4.95E-05	2.48E-02	1.58E+09	6.97E-01	9.95E-01	1.58E+09	2.50E+00	9.99E-01			
1.26E+07	5.05E-05	2.52E-02	1.61E+09	7.24E-01	9.95E-01	1.61E+09	2.60E+00	9.99E-01			
1.28E+07	5.16E-05	2.56E-02	1.65E+09	7.60E-01	9.95E-01	1.65E+09	2.73E+00	9.99E-01			
1.29E+07	5.27E-05	2.59E-02	1.68E+09	7.88E-01	9.95E-01	1.68E+09	2.83E+00	9.99E-01			
1.30E+07	5.38E-05	2.63E-02	1.72E+09	8.26E-01	9.95E-01	1.72E+09	2.97E+00	9.99E-01			
1.32E+07	5.49E-05	2.67E-02	1.75E+09	8.55E-01	9.95E-01	1.75E+09	3.07E+00	9.99E-01			
1.33E+07	5.60E-05	2.72E-02	1.79E+09	8.94E-01	9.95E-01	1.79E+09	3.22E+00	9.99E-01			
1.35E+07	5.72E-05	2.76E-02	1.83E+09	9.35E-01	9.95E-01	1.83E+09	3.36E+00	9.99E-01			
1.36E+07	5.84E-05	2.80E-02	1.87E+09	9.76E-01	9.95E-01	1.87E+09	3.51E+00	9.99E-01			
1.37E+07	5.96E-05	2.84E-02	1.90E+09	1.01E+00	9.95E-01	1.90E+09	3.62E+00	9.99E-01			
1.39E+07	6.08E-05	2.88E-02	1.94E+09	1.05E+00	9.95E-01	1.94E+09	3.78E+00	9.99E-01			
1.40E+07	6.21E-05	2.93E-02	1.98E+09	1.09E+00	9.95E-01	1.98E+09	3.93E+00	9.99E-01			
1.42E+07	6.34E-05	2.97E-02	2.03E+09	1.15E+00	9.95E-01	2.03E+09	4.13E+00	9.99E-01			
1.43E+07	6.47E-05	3.02E-02	2.07E+09	1.20E+00	9.94E-01	2.07E+09	4.30E+00	9.99E-01			
1.45E+07	6.61E-05	3.06E-02	2.11E+09	1.24E+00	9.94E-01	2.11E+09	4.47E+00	9.99E-01			
1.46E+07	6.75E-05	3.11E-02	2.16E+09	1.30E+00	9.94E-01	2.16E+09	4.68E+00	9.99E-01			
1.48E+07	6.89E-05	3.16E-02	2.20E+09	1.35E+00	9.94E-01	2.20E+09	4.86E+00	9.99E-01			
1.49E+07	7.03E-05	3.21E-02	2.25E+09	1.41E+00	9.93E-01	2.25E+09	5.08E+00	9.99E-01			
1.51E+07	7.18E-05	3.25E-02	2.29E+09	1.46E+00	9.93E-01	2.29E+09	5.26E+00	9.98E-01			
1.52E+07	7.33E-05	3.30E-02	2.34E+09	1.53E+00	9.92E-01	2.34E+09	5.49E+00	9.98E-01			
1.54E+07	7.48E-05	3.35E-02	2.39E+09	1.59E+00	9.92E-01	2.39E+09	5.73E+00	9.98E-01			
1.55E+07	7.63E-05	3.40E-02	2.44E+09	1.66E+00	9.91E-01	2.44E+09	5.97E+00	9.98E-01			
1.57E+07	7.79E-05	3.46E-02	2.49E+09	1.73E+00	9.90E-01	2.49E+09	6.22E+00	9.98E-01			
1.59E+07	7.96E-05	3.51E-02	2.54E+09	1.80E+00	9.89E-01	2.54E+09	6.47E+00	9.98E-01			
1.60E+07	8.12E-05	3.56E-02	2.60E+09	1.89E+00	9.89E-01	2.60E+09	6.78E+00	9.98E-01			
1.62E+07	8.29E-05	3.61E-02	2.65E+09	1.96E+00	9.88E-01	2.65E+09	7.05E+00	9.98E-01			
1.64E+07	8.46E-05	3.67E-02	2.71E+09	2.05E+00	9.88E-01	2.71E+09	7.37E+00	9.98E-01			
1.65E+07	8.64E-05	3.72E-02	2.76E+09	2.13E+00	9.88E-01	2.76E+09	7.64E+00	9.97E-01			
1.67E+07	8.82E-05	3.78E-02	2.82E+09	2.22E+00	9.88E-01	2.82E+09	7.98E+00	9.97E-01			
1.69E+07	9.01E-05	3.84E-02	2.88E+09	2.32E+00	9.88E-01	2.88E+09	8.32E+00	9.97E-01			
1.71E+07	9.19E-05	3.89E-02	2.94E+09	2.41E+00	9.89E-01	2.94E+09	8.67E+00	9.97E-01			
1.72E+07	9.38E-05	3.95E-02	3.00E+09	2.51E+00	9.90E-01	3.00E+09	9.03E+00	9.97E-01			
1.74E+07	9.58E-05	4.01E-02									
1.76E+07	9.78E-05	4.07E-02									
1.78E+07	9.98E-05	4.13E-02									
1.80E+07	1.02E-04	4.20E-02									
1.81E+07	1.04E-04	4.26E-02									
1.83E+07	1.06E-04	4.32E-02									
1.85E+07	1.08E-04	4.39E-02									
1.87E+07	1.11E-04	4.45E-02									
1.89E+07	1.13E-04	4.52E-02									
1.91E+07	1.15E-04	4.59E-02									
1.93E+07	1.18E-04	4.66E-02									
1.95E+07	1.20E-04	4.73E-02									
1.97E+07	1.23E-04	4.80E-02									
1.99E+07	1.25E-04	4.87E-02									
2.01E+07	1.28E-04	4.94E-02									
2.03E+07	1.31E-04	5.01E-02									
2.05E+07	1.33E-04	5.09E-02									
2.07E+07	1.36E-04	5.16E-02									
2.10E+07	1.39E-04	5.24E-02									
2.12E+07	1.42E-04	5.32E-02									
2.14E+07	1.45E-04	5.40E-02									
2.16E+07	1.48E-04	5.48E-02									
2.18E+07	1.51E-04	5.56E-02									
2.21E+07	1.54E-04	5.64E-02									
2.23E+07	1.57E-04	5.72E-02									
2.25E+07	1.60E-04	5.81E-02									
2.28E+07	1.64E-04	5.89E-02									
2.30E+07	1.67E-04	5.98E-02									
2.32E+07	1.71E-04	6.07E-02									
2.35E+07	1.74E-04	6.16E-02									
2.37E+07	1.78E-04	6.25E-02									
2.40E+07	1.82E-04	6.34E-02									
2.42E+07	1.85E-04	6.43E-02									
2.45E+07	1.89E-04	6.52E-02									
2.47E+07	1.93E-04	6.62E-02									
2.50E+07	1.97E-04	6.72E-02									
2.52E+07	2.01E-04	6.81E-02									
2.55E+07	2.06E-04	6.91E-02									
2.58E+07	2.10E-04	7.01E-02									
2.60E+07	2.14E-04	7.12E-02									
2.63E+07	2.19E-04	7.22E-02									
2.66E+07	2.23E-04	7.32E-02									
2.69E+07	2.28E-04	7.43E-02									
2.71E+07	2.33E-04	7.54E-02									
2.74E+07	2.38E-04	7.65E-02									
2.77E+07	2.43E-04	7.76E-02									
2.80E+07	2.48E-04	7.87E-02									
2.83E+07	2.53E-04	7.98E-02									
2.86E+07	2.58E-04	8.10E-02									
2.89E+07	2.63E-04	8.21E-02									
2.92E+07	2.69E-04	8.33E-02									
2.95E+07	2.74E-04	8.45E-02									
2.98E+07	2.80E-04	8.57E-02									
3.01E+07	2.86E-04	8.69E-02									
3.04E+07	2.92E-04	8.82E-02									
3.07E+07	2.98E-04	8.94E-02									
3.10E+07	3.04E-04	9.07E-02									
3.14E+07	3.11E-04	9.20E-02									
3.17E+07	3.17E-04	9.33E-02									
3.20E+07	3.24E-04	9.46E-02									
3.23E+07	3.31E-04	9.59E-02									
3.27E+07	3.37E-04	9.73E-02									
3.30E+07	3.44E-04	9.87E-02									
3.34E+07	3.52E-04	1.00E-01									
3.37E+07	3.59E-04	1.01E-01									
3.40E+07	3.66E-04	1.03E-01									
3.44E+07	3.74E-04	1.04E-01									
3.48E+07	3.82E-04	1.06E-01									
3.51E+07	3.90E-04	1.07E-01									
3.55E+07	3.98E-04	1.09E-01									
3.59E+07	4.06E-04	1.10E-01									
3.62E+07	4.15E-04	1.12E-01									
3.66E+07	4.23E-04	1.13E-01									
3.70E+07	4.32E-04	1.15E-01									
3.74E+07	4.41E-04	1.16E-01									
3.78E+07	4.50E-04	1.18E-01									
3.81E+07	4.60E-04	1.20E-01									
3.85E+07	4.69E-04	1.21E-01									
3.89E+07	4.79E-04	1.23E-01									
3.93E+07	4.89E-04	1.25E-01									
3.97E+07	4.99E-04	1.26E-01									
4.02E+07	5.10E-04	1.28E-01									
4.06E+07	5.20E-04	1.30E-01									
4.10E+07	5.31E-04	1.32E-01									
4.14E+07	5.42E-04	1.33E-01									
4.19E+07	5.54E-04	1.35E-01									
4.23E+07	5.65E-04	1.37E-01									
4.27E+07	5.77E-04	1.39E-01									
4.32E+07	5.89E-04	1.41E-01									
4.36E+07	6.01E-04	1.43E-01									
4.41E+07	6.14E-04	1.45E-01									
4.45E+07	6.27E-04	1.46E-01									
4.50E+07	6.40E-04	1.48E-01									
4.55E+07	6.53E-04	1.50E-01									
4.59E+07	6.67E-04	1.52E-01									
4.64E+07	6.81E-04	1.54E-01									
4.69E+07	6.95E-04	1.56E-01									
4.74E+07	7.09E-04	1.58E-01									
4.79E+07	7.24E-04	1.61E-01									
4.84E+07	7.39E-04	1.63E-01									
4.89E+07	7.55E-04	1.65E-01									
4.94E+07	7.70E-04	1.67E-01									
4.99E+07	7.86E-04	1.69E-01									
5.04E+07	8.03E-04	1.71E-01									
5.09E+07	8.20E-04	1.73E-01									
5.14E+07	8.37E-04	1.76E-01									
5.20E+07	8.54E-04	1.78E-01									
5.25E+07	8.72E-04	1.80E-01									
5.31E+07	8.90E-04	1.83E-01									
5.36E+07	9.09E-04	1.85E-01									
5.42E+07	9.28E-04	1.87E-01									
5.47E+07	9.47E-04	1.90E-01									
5.53E+07	9.67E-04	1.92E-01									
5.59E+07	9.87E-04	1.94E-01									
5.65E+07	1.01E-03	1.97E-01									
5.70E+07	1.03E-03	1.99E-01									
5.76E+07	1.05E-03	2.02E-01									
5.82E+07	1.07E-03	2.04E-01									
5.88E+07	1.09E-03	2.07E-01									
5.94E+07	1.12E-03	2.09E-01									
6.01E+07	1.14E-03	2.12E-01									
6.07E+07	1.16E-03	2.15E-01									
6.13E+07	1.19E-03	2.17E-01									
6.19E+07	1.21E-03	2.20E-01									
6.26E+07	1.24E-03	2.22E-01									
6.32E+07	1.26E-03	2.25E-01									
6.39E+07	1.29E-03	2.28E-01									
6.46E+07	1.32E-03	2.31E-01									
6.52E+07	1.34E-03	2.33E-01									
6.59E+07	1.37E-03	2.36E-01									
6.66E+07	1.40E-03	2.39E-01									
6.73E+07	1.43E-03	2.42E-01									
6.80E+07	1.46E-03	2.45E-01									
6.87E+07	1.49E-03	2.47E-01									
6.94E+07	1.52E-03	2.50E-01									
7.01E+07	1.55E-03	2.53E-01									
7.08E+07	1.59E-03	2.56E-01									
7.16E+07	1.62E-03	2.59E-01									
7.23E+07	1.65E-03	2.62E-01									
7.31E+07	1.69E-03	2.65E-01									
7.38E+07	1.72E-03	2.68E-01									
7.46E+07	1.76E-03	2.71E-01									
7.54E+07	1.80E-03	2.74E-01									
7.62E+07	1.83E-03	2.77E-01									
7.69E+07	1.87E-03	2.80E-01									
7.77E+07	1.91E-03	2.84E-01									
7.85E+07	1.95E-03	2.87E-01									
7.94E+07	1.99E-03	2.90E-01									
8.02E+07	2.03E-03	2.93E-01									
8.10E+07	2.07E-03	2.96E-01									
8.19E+07	2.12E-03	3.00E-01									
8.27E+07	2.16E-03	3.03E-01									
8.36E+07	2.21E-03	3.06E-01									
8.44E+07	2.25E-03	3.09E-01									
8.53E+07	2.30E-03	3.13E-01									
8.62E+07	2.35E-03	3.16E-01									
8.71E+07	2.40E-03	3.19E-01									
8.80E+07	2.45E-03	3.23E-01									
8.89E+07	2.50E-03	3.26E-01									
8.98E+07	2.55E-03	3.30E-01									
9.08E+07	2.60E-03	3.33E-01									
9.17E+07	2.66E-03	3.36E-01									
9.26E+07	2.71E-03	3.40E-01									
9.36E+07	2.77E-03	3.43E-01									
9.46E+07	2.83E-03	3.47E-01									
9.56E+07	2.89E-03	3.50E-01									
9.65E+07	2.95E-03	3.54E-01									
9.76E+07	3.01E-03	3.57E-01									
9.86E+07	3.07E-03	3.61E-01									
9.96E+07	3.13E-03	3.64E-01									
1.01E+08	3.20E-03	3.68E-01									
1.02E+08	3.27E-03	3.72E-01									
1.03E+08	3.33E-03	3.75E-01									
1.04E+08	3.40E-03	3.79E-01									
1.05E+08	3.48E-03	3.82E-01									
1.06E+08	3.55E-03	3.86E-01									
1.07E+08	3.62E-03	3.90E-01									
1.08E+08	3.70E-03	3.93E-01									
1.09E+08	3.77E-03	3.97E-01									
1.10E+08	3.85E-03	4.01E-01									
1.12E+08	3.93E-03	4.05E-01									
1.13E+08	4.02E-03	4.08E-01									
1.14E+08	4.10E-03	4.12E-01									
1.15E+08	4.18E-03	4.16E-01									
1.16E+08	4.27E-03	4.19E-01									
1.17E+08	4.36E-03	4.23E-01									
1.19E+08	4.45E-03	4.27E-01									
1.20E+08	4.54E-03	4.31E-01									
1.21E+08	4.64E-03	4.34E-01									
1.22E+08	4.74E-03	4.38E-01									
1.24E+08	4.83E-03	4.42E-01									
1.25E+08	4.94E-03	4.46E-01									
1.26E+08	5.04E-03	4.50E-01									
1.28E+08	5.14E-03	4.53E-01									
1.29E+08	5.25E-03	4.57E-01									
1.30E+08	5.36E-03	4.61E-01									
1.32E+08	5.47E-03	4.65E-01									
1.33E+08	5.59E-03	4.69E-01									
1.34E+08	5.70E-03	4.73E-01									
1.36E+08	5.82E-03	4.76E-01									
1.37E+08	5.94E-03	4.80E-01									
1.39E+08	6.07E-03	4.84E-01									
1.40E+08	6.19E-03	4.88E-01									
1.41E+08	6.32E-03	4.92E-01									
1.43E+08	6.45E-03	4.96E-01									
1.44E+08	6.59E-03	4.99E-01									
1.46E+08	6.73E-03	5.03E-01									
1.47E+08	6.87E-03	5.07E-01									
1.49E+08	7.01E-03	5.11E-01									
1.50E+08	7.16E-03	5.15E-01									
1.52E+08	7.31E-03	5.18E-01									
1.54E+08	7.46E-03	5.22E-01									
1.55E+08	7.61E-03	5.26E-01									
1.57E+08	7.77E-03	5.30E-01									
1.58E+08	7.93E-03	5.34E-01									
1.60E+08	8.10E-03	5.38E-01									
1.62E+08	8.27E-03	5.41E-01									
1.63E+08	8.44E-03	5.45E-01									
1.65E+08	8.62E-03	5.49E-01									
1.67E+08	8.80E-03	5.53E-01									
1.69E+08	8.98E-03	5.56E-01									
1.70E+08	9.17E-03	5.60E-01									
1.72E+08	9.36E-03	5.64E-01									
1.74E+08	9.55E-03	5.68E-01									
1.76E+08	9.75E-03	5.71E-01									
1.77E+08	9.96E-03	5.75E-01									
1.79E+08	1.02E-02	5.79E-01									
1.81E+08	1.04E-02	5.83E-01									
1.83E+08	1.06E-02	5.86E-01									
1.85E+08	1.08E-02	5.90E-01									
1.87E+08	1.10E-02	5.94E-01									
1.89E+08	1.13E-02	5.97E-01									
1.91E+08	1.15E-02	6.01E-01									
1.93E+08	1.17E-02	6.05E-01									
1.95E+08	1.20E-02	6.08E-01									
1.97E+08	1.22E-02	6.12E-01									
1.99E+08	1.25E-02	6.15E-01									
2.01E+08	1.28E-02	6.19E-01									
2.03E+08	1.30E-02	6.22E-01									
2.05E+08	1.33E-02	6.26E-01									
2.07E+08	1.36E-02	6.30E-01									
2.09E+08	1.39E-02	6.33E-01									
2.12E+08	1.41E-02	6.37E-01									
2.14E+08	1.44E-02	6.40E-01									
2.16E+08	1.47E-02	6.44E-01									
2.18E+08	1.50E-02	6.47E-01									
2.20E+08	1.54E-02	6.50E-01									
2.23E+08	1.57E-02	6.54E-01									
2.25E+08	1.60E-02	6.57E-01									
2.27E+08	1.63E-02	6.61E-01									
2.30E+08	1.67E-02	6.64E-01									
2.32E+08	1.70E-02	6.67E-01									
2.35E+08	1.74E-02	6.71E-01									
2.37E+08	1.77E-02	6.74E-01									
2.39E+08	1.81E-02	6.77E-01									
2.42E+08	1.85E-02	6.80E-01									
2.44E+08	1.89E-02	6.84E-01									
2.47E+08	1.93E-02	6.87E-01									
2.49E+08	1.97E-02	6.90E-01									
2.52E+08	2.01E-02	6.93E-01									
2.55E+08	2.05E-02	6.96E-01									
2.57E+08	2.09E-02	7.00E-01									
2.60E+08	2.14E-02	7.03E-01									
2.63E+08	2.18E-02	7.06E-01									
2.65E+08	2.23E-02	7.09E-01									
2.68E+08	2.27E-02	7.12E-01									
2.71E+08	2.32E-02	7.15E-01									
2.74E+08	2.37E-02	7.18E-01									
2.77E+08	2.42E-02	7.21E-01									
2.79E+08	2.47E-02	7.24E-01									
2.82E+08	2.52E-02	7.27E-01									
2.85E+08	2.57E-02	7.30E-01									
2.88E+08	2.63E-02	7.33E-01									
2.91E+08	2.68E-02	7.36E-01									
2.94E+08	2.74E-02	7.38E-01									
2.97E+08	2.79E-02	7.41E-01									
3.00E+08	2.85E-02	7.44E-01									
3.04E+08	2.91E-02	7.47E-01									
3.07E+08	2.97E-02	7.50E-01									
3.10E+08	3.03E-02	7.52E-01									
3.13E+08	3.10E-02	7.55E-01									
3.16E+08	3.16E-02	7.58E-01									
3.20E+08	3.23E-02	7.60E-01									
3.23E+08	3.30E-02	7.63E-01									
3.26E+08	3.36E-02	7.66E-01									
3.30E+08	3.43E-02	7.68E-01									
3.33E+08	3.51E-02	7.71E-01									
3.37E+08	3.58E-02	7.73E-01									
3.40E+08	3.65E-02	7.76E-01									
3.44E+08	3.73E-02	7.78E-01									
3.47E+08	3.81E-02	7.81E-01									
3.51E+08	3.89E-02	7.83E-01									
3.54E+08	3.97E-02	7.86E-01									
3.58E+08	4.05E-02	7.88E-01									
3.62E+08	4.14E-02	7.91E-01									
3.65E+08	4.22E-02	7.93E-01									
3.69E+08	4.31E-02	7.95E-01									
3.73E+08	4.40E-02	7.98E-01									
3.77E+08	4.49E-02	8.00E-01									
3.81E+08	4.59E-02	8.02E-01									
3.85E+08	4.68E-02	8.04E-01									
3.89E+08	4.78E-02	8.06E-01									
3.93E+08	4.88E-02	8.09E-01									
3.97E+08	4.98E-02	8.11E-01									
4.01E+08	5.08E-02	8.13E-01									
4.05E+08	5.19E-02	8.15E-01									
4.09E+08	5.30E-02	8.17E-01									
4.14E+08	5.41E-02	8.19E-01									
4.18E+08	5.52E-02	8.21E-01									
4.22E+08	5.64E-02	8.23E-01									
4.27E+08	5.75E-02	8.25E-01									
4.31E+08	5.87E-02	8.27E-01									
4.36E+08	6.00E-02	8.29E-01									
4.40E+08	6.12E-02	8.31E-01									
4.45E+08	6.25E-02	8.33E-01									
4.49E+08	6.38E-02	8.35E-01									
4.54E+08	6.51E-02	8.37E-01									
4.59E+08	6.65E-02	8.39E-01									
4.63E+08	6.79E-02	8.40E-01									
4.68E+08	6.93E-02	8.42E-01									
4.73E+08	7.07E-02	8.44E-01									
4.78E+08	7.22E-02	8.46E-01									
4.83E+08	7.37E-02	8.47E-01									
4.88E+08	7.52E-02	8.49E-01									
4.93E+08	7.68E-02	8.51E-01									
4.98E+08	7.84E-02	8.52E-01									
5.03E+08	8.01E-02	8.54E-01									
5.08E+08	8.17E-02	8.56E-01									
5.14E+08	8.34E-02	8.57E-01									
5.19E+08	8.52E-02	8.59E-01									
5.24E+08	8.69E-02	8.60E-01									
5.30E+08	8.88E-02	8.62E-01									
5.35E+08	9.06E-02	8.63E-01									
5.41E+08	9.25E-02	8.65E-01									
5.47E+08	9.44E-02	8.66E-01									
5.52E+08	9.64E-02	8.68E-01									
5.58E+08	9.84E-02	8.69E-01									
5.64E+08	1.00E-01	8.71E-01									
5.70E+08	1.03E-01	8.72E-01									
5.76E+08	1.05E-01	8.73E-01									
5.81E+08	1.07E-01	8.75E-01									
5.88E+08	1.09E-01	8.76E-01									
5.94E+08	1.11E-01	8.77E-01									
6.00E+08	1.14E-01	8.78E-01									
6.06E+08	1.16E-01	8.80E-01									
6.12E+08	1.18E-01	8.81E-01									
6.19E+08	1.21E-01	8.82E-01									
6.25E+08	1.23E-01	8.83E-01									
6.32E+08	1.26E-01	8.84E-01									
6.38E+08	1.29E-01	8.86E-01									
6.45E+08	1.31E-01	8.87E-01									
6.51E+08	1.34E-01	8.88E-01									
6.58E+08	1.37E-01	8.89E-01									
6.65E+08	1.40E-01	8.90E-01									
6.72E+08	1.43E-01	8.91E-01									
6.79E+08	1.46E-01	8.92E-01									
6.86E+08	1.49E-01	8.93E-01									
6.93E+08	1.52E-01	8.94E-01									
7.00E+08	1.55E-01	8.95E-01									
7.07E+08	1.58E-01	8.96E-01									
7.15E+08	1.61E-01	8.97E-01									
7.22E+08	1.65E-01	8.98E-01									
7.30E+08	1.68E-01	8.99E-01									
7.37E+08	1.72E-01	8.99E-01									
7.45E+08	1.75E-01	9.00E-01									
7.53E+08	1.79E-01	9.01E-01									
7.60E+08	1.83E-01	9.02E-01									
7.68E+08	1.87E-01	9.03E-01									
7.76E+08	1.90E-01	9.03E-01									
7.84E+08	1.94E-01	9.04E-01									
7.92E+08	1.99E-01	9.05E-01									
8.01E+08	2.03E-01	9.06E-01									
8.09E+08	2.07E-01	9.06E-01									
8.17E+08	2.11E-01	9.07E-01									
8.26E+08	2.16E-01	9.08E-01									
8.34E+08	2.20E-01	9.08E-01									
8.43E+08	2.25E-01	9.09E-01									
8.52E+08	2.29E-01	9.09E-01									
8.61E+08	2.34E-01	9.10E-01									
8.70E+08	2.39E-01	9.11E-01									
8.79E+08	2.44E-01	9.11E-01									
8.88E+08	2.49E-01	9.12E-01									
8.97E+08	2.54E-01	9.12E-01									
9.06E+08	2.60E-01	9.12E-01									
9.16E+08	2.65E-01	9.13E-01									
9.25E+08	2.71E-01	9.13E-01									
9.35E+08	2.76E-01	9.14E-01									
9.44E+08	2.82E-01	9.14E-01									
9.54E+08	2.88E-01	9.14E-01									
9.64E+08	2.94E-01	9.15E-01									
9.74E+08	3.00E-01	9.15E-01									
9.84E+08	3.06E-01	9.15E-01									
9.94E+08	3.13E-01	9.16E-01									
1.00E+09	3.19E-01	9.16E-01									
1.02E+09	3.26E-01	9.16E-01									
1.03E+09	3.33E-01	9.16E-01									
1.04E+09	3.39E-01	9.17E-01									
1.05E+09	3.47E-01	9.17E-01									
1.06E+09	3.54E-01	9.17E-01									
1.07E+09	3.61E-01	9.17E-01									
1.08E+09	3.69E-01	9.17E-01									
1.09E+09	3.76E-01	9.17E-01									
1.10E+09	3.84E-01	9.17E-01									
1.11E+09	3.92E-01	9.17E-01									
1.13E+09	4.00E-01	9.18E-01									
1.14E+09	4.09E-01	9.18E-01									
1.15E+09	4.17E-01	9.18E-01									
1.16E+09	4.26E-01	9.18E-01									
1.17E+09	4.35E-01	9.18E-01									
1.19E+09	4.44E-01	9.18E-01									
1.20E+09	4.53E-01	9.18E-01									
1.21E+09	4.63E-01	9.18E-01									
1.22E+09	4.72E-01	9.18E-01									
1.24E+09	4.82E-01	9.18E-01									
1.25E+09	4.92E-01	9.19E-01									
1.26E+09	5.02E-01	9.19E-01									
1.27E+09	5.13E-01	9.19E-01									
1.29E+09	5.24E-01	9.19E-01									
1.30E+09	5.35E-01	9.20E-01									
1.31E+09	5.46E-01	9.20E-01									
1.33E+09	5.57E-01	9.21E-01									
1.34E+09	5.69E-01	9.21E-01									
1.36E+09	5.81E-01	9.22E-01									
1.37E+09	5.93E-01	9.23E-01									
1.38E+09	6.05E-01	9.24E-01									
1.40E+09	6.18E-01	9.25E-01									
1.41E+09	6.31E-01	9.26E-01									
1.43E+09	6.44E-01	9.28E-01									
1.44E+09	6.57E-01	9.29E-01									
1.46E+09	6.71E-01	9.31E-01									
1.47E+09	6.85E-01	9.32E-01									
1.49E+09	6.99E-01	9.34E-01									
1.50E+09	7.14E-01	9.36E-01									
1.52E+09	7.29E-01	9.38E-01									
1.53E+09	7.44E-01	9.40E-01									
1.55E+09	7.59E-01	9.42E-01									
1.57E+09	7.75E-01	9.44E-01									
1.58E+09	7.91E-01	9.47E-01									
1.60E+09	8.08E-01	9.49E-01									
1.62E+09	8.25E-01	9.51E-01									
1.63E+09	8.42E-01	9.53E-01									
1.65E+09	8.59E-01	9.56E-01									
1.67E+09	8.77E-01	9.58E-01									
1.68E+09	8.96E-01	9.60E-01									
1.70E+09	9.14E-01	9.62E-01									
1.72E+09	9.33E-01	9.64E-01									
1.74E+09	9.53E-01	9.66E-01									
1.75E+09	9.73E-01	9.68E-01									
1.77E+09	9.93E-01	9.70E-01									
1.79E+09	1.01E+00	9.71E-01									
1.81E+09	1.03E+00	9.73E-01									
1.83E+09	1.06E+00	9.74E-01									
1.85E+09	1.08E+00	9.76E-01									
1.87E+09	1.10E+00	9.77E-01									
1.89E+09	1.12E+00	9.78E-01									
1.91E+09	1.15E+00	9.79E-01									
1.92E+09	1.17E+00	9.80E-01									
1.94E+09	1.20E+00	9.81E-01									
1.97E+09	1.22E+00	9.82E-01									
1.99E+09	1.25E+00	9.83E-01									
2.01E+09	1.27E+00	9.84E-01									
2.03E+09	1.30E+00	9.85E-01									
2.05E+09	1.33E+00	9.85E-01									
2.07E+09	1.35E+00	9.86E-01									
2.09E+09	1.38E+00	9.87E-01									
2.11E+09	1.41E+00	9.87E-01									
2.13E+09	1.44E+00	9.88E-01									
2.16E+09	1.47E+00	9.88E-01									
2.18E+09	1.50E+00	9.89E-01									
2.20E+09	1.53E+00	9.89E-01									
2.22E+09	1.56E+00	9.89E-01									
2.25E+09	1.60E+00	9.90E-01									
2.27E+09	1.63E+00	9.90E-01									
2.29E+09	1.66E+00	9.90E-01									
2.32E+09	1.70E+00	9.91E-01									
2.34E+09	1.73E+00	9.91E-01									
2.37E+09	1.77E+00	9.91E-01									
2.39E+09	1.81E+00	9.91E-01									
2.42E+09	1.84E+00	9.91E-01									
2.44E+09	1.88E+00	9.92E-01									
2.47E+09	1.92E+00	9.92E-01									
2.49E+09	1.96E+00	9.92E-01									
2.52E+09	2.00E+00	9.92E-01									
2.54E+09	2.04E+00	9.92E-01									
2.57E+09	2.09E+00	9.92E-01									
2.60E+09	2.13E+00	9.92E-01									
2.62E+09	2.18E+00	9.92E-01									
2.65E+09	2.22E+00	9.92E-01									
2.68E+09	2.27E+00	9.92E-01									
2.71E+09	2.31E+00	9.92E-01									
2.73E+09	2.36E+00	9.92E-01									
2.76E+09	2.41E+00	9.92E-01									
2.79E+09	2.46E+00	9.92E-01									
2.82E+09	2.51E+00	9.92E-01									
2.85E+09	2.57E+00	9.92E-01									
2.88E+09	2.62E+00	9.92E-01									
2.91E+09	2.67E+00	9.92E-01									
2.94E+09	2.73E+00	9.92E-01									
2.97E+09	2.79E+00	9.91E-01									
3.00E+09	2.84E+00	9.91E-01									


==> Data_J_at_CrossSection.dat <==
% xsq, xc in mm, Current at the cross section of square and circular conductors with sigma=1e5
xsq	Jsq	xc	Jc
-0.674533	1	-0.674533	1
-0.667787662	0.873685794	-0.659708091	0.742334057
-0.661042323	0.765378778	-0.644883182	0.569813045
-0.654296985	0.669354352	-0.630058273	0.445367783
-0.647551706	0.584219999	-0.615233422	0.34281484
-0.640806367	0.511824994	-0.600408512	0.246204111
-0.634061029	0.448528572	-0.585583603	0.181858002
-0.627315691	0.391222142	-0.57075869	0.138314674
-0.620570352	0.342320344	-0.55593378	0.108191992
-0.613825014	0.300054678	-0.54110888	0.079957789
-0.607079675	0.261970298	-0.52628397	0.058407493
-0.600334396	0.228616063	-0.51145906	0.044155065
-0.593589058	0.200335256	-0.49663415	0.0345544
-0.586843719	0.175833468	-0.48180927	0.026852482
-0.580098381	0.153610012	-0.46698439	0.019294104
-0.57335304	0.134092443	-0.45215948	0.014388382
-0.5666077	0.117355006	-0.43733457	0.011189299
-0.55986237	0.10265652	-0.42250966	0.008920965
-0.55311703	0.089715954	-0.40768475	0.006660641
-0.54637175	0.07859535	-0.39285987	0.004848481
-0.53962641	0.068695888	-0.37803496	0.003696425
-0.53288107	0.059877328	-0.36321005	0.002924375
-0.52613573	0.052435354	-0.34838517	0.002279475
-0.51939039	0.046068188	-0.33356026	0.001621531
-0.51264512	0.040411708	-0.31873535	0.001214268
-0.50589978	0.035162202	-0.30391045	0.00094264
-0.49915444	0.03075292	-0.28908554	0.000746961
-0.4924091	0.026863195	-0.27426066	0.000567007
-0.48566376	0.023551035	-0.25943575	0.000417337
-0.47891842	0.020657457	-0.24461084	0.000323507
-0.47217309	0.017999778	-0.22978596	0.000260201
-0.46542775	0.015713173	-0.21496105	0.000205978
-0.45868244	0.013767646	-0.20013614	0.000151373
-0.45193713	0.012070554	-0.18531123	0.00011706
-0.44519179	0.010535687	-0.17048632	9.36E-05
-0.43844645	0.009218925	-0.15566141	7.62E-05
-0.43170111	0.00804342	-0.1408365	5.98E-05
-0.42495578	0.007042767	-0.12601165	4.44E-05
-0.41821047	0.00618774	-0.11118674	3.45E-05
-4.11E-01	0.005430367	-0.09636183	2.86E-05
-4.05E-01	0.004718455	-0.08153692	2.46E-05
-3.98E-01	0.004123556	-0.06671202	2.00E-05
-3.91E-01	0.003614842	-0.05188711	1.78E-05
-3.84E-01	0.003165897	-0.0370622	1.71E-05
-3.78E-01	0.002761024	-0.02223735	1.71E-05
-3.71E-01	0.002418771	-0.00741244	1.71E-05
-3.64E-01	0.002120722	0.00741247	1.71E-05
-3.58E-01	0.001850835	0.02223738	1.71E-05
-3.51E-01	0.001619523	0.03706229	1.71E-05
-3.44E-01	0.001420065	0.0518872	1.78E-05
-3.37E-01	0.001241129	0.06671211	2.00E-05
-3.31E-01	0.001083179	0.08153702	2.46E-05
-3.24E-01	0.000949199	0.09636193	2.86E-05
-0.31703051	0.000833244	0.11118678	3.45E-05
-0.31028517	0.000728382	0.12601169	4.44E-05
-0.30353983	0.000637478	0.1408366	5.98E-05
-0.29679452	0.000556703	0.15566151	7.62E-05
-0.29004919	0.000487026	0.17048641	9.36E-05
-0.28330385	0.000427563	0.18531132	0.00011706
-0.27655854	0.00037521	0.20013623	0.000151373
-0.2698132	0.000326521	0.21496108	0.000205978
-0.26306786	0.00028452	0.22978599	0.000260201
-0.25632252	0.000248964	0.2446109	0.000323507
-0.24957721	0.000218455	0.25943581	0.000417337
-0.24283188	0.000191302	0.27426072	0.000567007
-0.23608654	0.000166119	0.28908563	0.000746962
-0.22934123	0.00014474	0.30391054	0.000942641
-0.22259589	0.000126045	0.31873545	0.001214269
-0.21585055	0.000110069	0.3335604	0.001621533
-0.20910521	9.60E-05	0.3483853	0.002279478
-0.20235991	8.31E-05	0.3632102	0.002924379
-0.19561457	7.20E-05	0.3780351	0.003696431
-0.18886923	6.26E-05	0.39286	0.004848488
-0.18212392	5.43E-05	0.4076848	0.006660641
-0.17537858	4.69E-05	0.4225097	0.008920965
-0.16863327	4.06E-05	0.4373346	0.011189299
-0.16188793	3.52E-05	0.4521595	0.014388382
-0.1551426	3.03E-05	0.4669844	0.019294104
-0.14839726	2.62E-05	0.4818093	0.026852499
-0.14165192	2.27E-05	0.4966342	0.03455443
-0.13490658	1.97E-05	0.5114592	0.044155105
-0.12816124	1.71E-05	0.5262841	0.058407553
-0.12141596	1.50E-05	0.541109	0.079957919
-0.11467062	1.32E-05	0.5559339	0.108192102
-0.10792529	1.16E-05	0.5707588	0.138314804
-0.10117995	1.04E-05	0.5855837	0.181858215
-0.09443461	9.40E-06	0.6004086	0.246204398
-0.08768927	8.56E-06	0.6152335	0.342815273
-0.08094393	7.92E-06	0.6300583	0.445367783
-0.07419865	7.44E-06	0.6448832	0.569813045
-0.06745332	7.04E-06	0.6597081	0.742334057
-0.06070798	6.74E-06	0.674533	1
-0.05396264	6.55E-06		
-0.0472173	6.42E-06		
-0.04047196	6.31E-06		
-0.03372662	6.25E-06		
-0.02698134	6.22E-06		
-0.02023601	6.20E-06		
-0.01349067	6.19E-06		
-0.00674533	6.19E-06		
1.00E-08	6.19E-06		
0.00674535	6.19E-06		
0.01349069	6.19E-06		
0.02023602	6.20E-06		
0.0269813	6.22E-06		
0.03372664	6.25E-06		
0.04047198	6.31E-06		
0.04721732	6.42E-06		
0.05396266	6.55E-06		
0.060708	6.74E-06		
0.06745333	7.04E-06		
0.07419861	7.44E-06		
0.08094395	7.92E-06		
0.08768929	8.56E-06		
0.09443463	9.40E-06		
0.10117997	1.04E-05		
0.10792531	1.16E-05		
0.11467064	1.32E-05		
0.12141592	1.50E-05		
0.12816126	1.71E-05		
0.1349066	1.97E-05		
0.14165194	2.27E-05		
0.14839728	2.62E-05		
0.15514261	3.03E-05		
0.16188795	3.52E-05		
0.16863323	4.06E-05		
0.17537857	4.69E-05		
0.18212391	5.43E-05		
0.18886925	6.26E-05		
0.19561459	7.20E-05		
0.20235992	8.31E-05		
0.20910526	9.60E-05		
0.21585054	0.000110068		
0.22259588	0.000126045		
0.22934122	0.00014474		
0.23608656	0.000166119		
0.2428319	0.000191302		
0.24957723	0.000218455		
0.25632257	0.000248965		
0.26306785	0.00028452		
0.26981319	0.000326521		
0.27655853	0.000375209		
0.28330387	0.000427563		
0.2900492	0.000487026		
0.29679454	0.000556703		
0.30353988	0.000637479		
0.31028516	0.000728381		
0.3170305	0.000833243		
0.32377584	0.000949199		
0.3305212	0.00108318		
0.3372665	0.001241127		
0.3440118	0.001420063		
0.3507571	0.001619521		
0.3575025	0.001850834		
0.3642478	0.002120721		
0.3709931	0.00241877		
0.3777385	0.002761024		
0.3844838	0.003165897		
0.3912292	0.003614842		
0.3979745	0.004123556		
0.4047198	0.004718457		
0.4114652	0.005430371		
0.4182105	0.006187745		
0.4249559	0.007042776		
0.4317011	0.008043411		
0.4384464	0.009218913		
0.4451918	0.010535675		
0.4519371	0.012070538		
0.4586824	0.013767637		
0.4654278	0.015713173		
0.4721731	0.017999778		
0.4789184	0.020657457		
0.4856638	0.023551035		
0.4924091	0.026863195		
0.4991545	0.03075292		
0.5058998	0.035162202		
0.5126451	0.040411708		
0.5193905	0.04606824		
0.5261357	0.0524353		
0.532881	0.059877256		
0.5396264	0.068695798		
0.5463717	0.078595267		
0.553117	0.089715954		
0.5598624	0.10265652		
0.5666077	0.117355006		
0.5733531	0.134092443		
0.5800984	0.153610012		
0.5868437	0.175833468		
0.5935891	0.200335256		
0.6003344	0.228616063		
0.6070798	0.261970608		
0.6138251	0.300054988		
0.6205703	0.34231988		
0.6273156	0.391221678		
0.634061	0.448528134		
0.6408063	0.511824427		
0.6475517	0.584219304		
0.654297	0.669354352		
0.6610423	0.765378778		
0.6677877	0.873685794		
0.674533	1		


==> Data_RadEff_Curve4Insets.dat <==
f_MHz				ka					k2S						General				Eta_r_sigma_highAlphaN		
0.100000000000000	0.000157289072189729	2.79221581320312e-09	0.00124893410427501	0.00135193423943682
0.104737089795945	0.000164739996778565	3.06302109173435e-09	0.00134635085088601	0.00144898574507918
0.109698579789238	0.000172543878355803	3.36009063627741e-09	0.00145091871785852	0.00155299346725445
0.114895100018731	0.000180717436810923	3.68597170762750e-09	0.00156313557962020	0.00166445438541119
0.120337784077759	0.000189278184069587	4.04345861470051e-09	0.00168353341810831	0.00178390074569032
0.126038292967973	0.000198244461613097	4.43561667469206e-09	0.00181268075444078	0.00191190252790768
0.132008840083142	0.000207635479775197	4.86580849703183e-09	0.00195118525898297	0.00204907007979777
0.138262217376466	0.000217471358900389	5.33772281650801e-09	0.00209969655115778	0.00219605692906075
0.144811822767453	0.000227773172451962	5.85540612279541e-09	0.00225890920075384	0.00235356278429750
0.151671688847092	0.000238562992162084	6.42329735759869e-09	0.00242956594288296	0.00252233673646706
0.158856512942805	0.000249863935320695	7.04626597692543e-09	0.00261246111912239	0.00270318067305493
0.166381688607613	0.000261700214304518	7.72965370485949e-09	0.00280844435774785	0.00289695291769462
0.174263338600965	0.000274097188452304	8.47932033685712e-09	0.00301842450631486	0.00310457210853166
0.182518349431904	0.000287081418397450	9.30169398531231e-09	0.00324337383017621	0.00332702132915407
0.191164407538570	0.000300680722974410	1.02038261982286e-08	0.00348433249082694	0.00356535250642645
0.200220037181558	0.000314924238820804	1.11934524236190e-08	0.00374241331823731	0.00382069109004663
0.209704640132323	0.000329842482802941	1.22790583380941e-08	0.00401880689156385	0.00409424102908470
0.219638537241655	0.000345467417398491	1.34699526083814e-08	0.00431478694280564	0.00438729006114730
0.230043011977292	0.000361832519176389	1.47763467096778e-08	0.00463171609808899	0.00470121533012368
0.240940356023953	0.000378972850520705	1.62094424852504e-08	0.00497105197130178	0.00503748934869231
0.252353917043477	0.000396925134752123	1.77815281980731e-08	0.00533435362474319	0.00539768632187844
0.264308148697410	0.000415727834808006	1.95060838981091e-08	0.00572328841128468	0.00578348884792934
0.276828663039207	0.000435421235649599	2.13978970087231e-08	0.00613963921222897	0.00619669501258561
0.289942285388288	0.000456047530572934	2.34731891233331e-08	0.00658531208457729	0.00663922589244258
0.303677111803546	0.000477650911608364	2.57497550995384e-08	0.00706234433073765	0.00711313348247819
0.318062569279412	0.000500277664202401	2.82471156434006e-08	0.00757291300278788	0.00762060906192909
0.333129478793467	0.000523976266384724	3.09866846922342e-08	0.00811934385220414	0.00816399201148061
0.348910121340677	0.000548797492632809	3.39919530311503e-08	0.00870412073442112	0.00874577909313909
0.365438307095725	0.000574794522656719	3.72886897177968e-08	0.00932989547565026	0.00936863420212176
0.382749447851632	0.000602023055337142	4.09051630424389e-08	0.00999949820697316	0.0100353985975568
0.400880632889846	0.000630541428060753	4.48723829180278e-08	0.0107159481677740	0.0107491016156587
0.419870708444391	0.000660410741708624	4.92243667786652e-08	0.0114824649769916	0.0115129718652503
0.439760360930272	0.000691694991565429	5.39984312664416e-08	0.0123024803663556	0.0123304489009400
0.460592204114510	0.000724461204429936	5.92355122077543e-08	0.0131796503646234	0.0132051953638379
0.482410870416537	0.000758779582220567	6.49805156227876e-08	0.0141178679157254	0.0141411095732854
0.505263106533568	0.000794723652383651	7.12827027779220e-08	0.0151212759065332	0.0151423385455568
0.529197873595844	0.000832370425426677	7.81961125827643e-08	0.0161942805715496	0.0162132914067452
0.554266452066311	0.000871800559914029	8.57800249536865e-08	0.0173415652320177	0.0173586531569056
0.580522551609490	0.000913098535278707	9.40994691170483e-08	0.0185681043156183	0.0185833987308724
0.608022426164943	0.000956352832820318	1.03225781210615e-07	0.0198791775898868	0.0198928072878089
0.636824994471859	0.00100165612527708	1.13237215964391e-07	0.0212803845275687	0.0212924766463438
0.666991966303012	0.00104910547537804	1.24219617705810e-07	0.0227776587051778	0.0227883377649289
0.698587974678525	0.00109880254380087	1.36267156442895e-07	0.0243772821168372	0.0243866691476473
0.731680714342719	0.00115085380698084	1.49483135337035e-07	0.0260858992639298	0.0260941110339668
0.766341086800746	0.00120537078523758	1.63980876489153e-07	0.0279105308569936	0.0279176792067176
0.802643352225717	0.00126247028170837	1.79884692634545e-07	0.0298585869395523	0.0298647782257599
0.840665288561832	0.00132227463260001	1.97330953078333e-07	0.0319378792140881	0.0319432138653070
0.880488358164347	0.00138491196929528	2.16469253011500e-07	0.0341566323180777	0.0341612045006356
0.922197882333432	0.00145051649287558	2.37463696233988e-07	0.0365234937629590	0.0365273911549597
0.965883224115871	0.00151922876164809	2.60494302283716e-07	0.0390475422111508	0.0390508458796591
1.01163797976621	0.00159119599229319	2.85758550037122e-07	0.0417382937260045	0.0417410781010116
1.05956017927762	0.00166657237527759	3.13473071017042e-07	0.0446057055871342	0.0446080385243926
1.10975249641207	0.00174551940520890	3.43875506927407e-07	0.0476601772193958	0.0476621201430018
1.16232246867985	0.00182820622683929	3.77226547342409e-07	0.0509125477384917	0.0509141558531831
1.21738272773966	0.00191480999745973	4.13812165022602e-07	0.0543740895705915	0.0543754121331242
1.27505124071301	0.00200551626646113	4.53946068024893e-07	0.0580564975585208	0.0580575781971936
1.33545156292990	0.00210051937287567	4.97972389632397e-07	0.0619718729243260	0.0619727499957287
1.39871310264724	0.00220002286175001	5.46268639169273e-07	0.0661327014189457	0.0661334083912871
1.46497139830728	0.00230423992024243	5.99248939002691e-07	0.0705518249562710	0.0705523908091801
1.53436840893001	0.00241339383437832	6.57367575488033e-07	0.0752424060033117	0.0752428556347542
1.60705281826164	0.00252771846744262	7.21122894305320e-07	0.0802178839831107	0.0802182386149883
1.68318035333095	0.00264745876103406	7.91061573587985e-07	0.0854919229454739	0.0854922005205293
1.76291411809595	0.00277287125985486	8.67783311484423e-07	0.0910783497757535	0.0910785653395420
1.84642494289554	0.00290422466136013	9.51945968346433e-07	0.0969910822474690	0.0969912483103400
1.93389175045523	0.00304180039144474	1.04427120763695e-06	0.103244046284261	0.103244173159467
2.02550193923067	0.00318589320740088	1.14555068392566e-06	0.109851081884431	0.109851177999619
2.12145178491063	0.00333681182943837	1.25665283103236e-06	0.116825837281075	0.116825909461472
2.22194686093952	0.00349487960212058	1.37853030852376e-06	0.124181651066096	0.124181704788673
2.32720247896041	0.00366043518713320	1.51222817041476e-06	0.131931422200542	0.131931461819261
2.43744415012222	0.00383383328887007	1.65889282611778e-06	0.140087468069000	0.140087497011966
2.55290806823952	0.00401544541439067	1.81978187047676e-06	0.148661371013704	0.148661391953626
2.67384161583994	0.00420566066937751	1.99627486717504e-06	0.157663814104463	0.157663829104219
2.80050389418363	0.00440488659179866	2.18988517798053e-06	0.167104407261481	0.167104417896922
2.93316627839004	0.00461355002506170	2.40227293925968e-06	0.176991505245691	0.176991512707969
3.07211299886176	0.00483209803252972	2.63525929702906e-06	0.187332019458490	0.187332024638276
3.21764175025074	0.00506099885535874	2.89084202260475e-06	0.198131225940253	0.198131229496190
3.37006432927192	0.00530074291570882	3.17121264274789e-06	0.209392572412099	0.209392574825741
3.52970730273065	0.00555184386747815	3.47877523119122e-06	0.221117487652266	0.221117489271615
3.69691270719502	0.00581483969681125	3.81616702267656e-06	0.233305196918479	0.233305197992042
3.87203878181256	0.00609029387473946	4.18628102626146e-06	0.245952547499487	0.245952548202560
4.05546073584083	0.00637879656442279	4.59229083179516e-06	0.259053848779332	0.259053849234034
4.24757155253689	0.00668096588558015	5.03767782227069e-06	0.272600731402757	0.272600731693071
4.44878283112759	0.00699744923881653	5.52626102538838e-06	0.286582030215364	0.286582030398295
4.65952566866468	0.00732892469268494	6.06222986029725e-06	0.300983695595785	0.300983695709507
4.88025158365443	0.00767610243645461	6.65018006030523e-06	0.315788737580323	0.315788737650049
5.11143348344017	0.00803972630169818	7.29515307958194e-06	0.330977206789779	0.330977206831929
5.35356667741072	0.00842057535595782	8.00267932175226e-06	0.346526215597077	0.346526215622190
5.60716993820546	0.00881946557190477	8.77882556104931e-06	0.362410002224449	0.362410002239192
5.87278661318949	0.00923725157556836	9.63024696264575e-06	0.378600039542142	0.378600039550666
6.15098578858050	0.00967482847738036	1.05642441482186e-05	0.395065189278320	0.395065189283173
6.44236350872137	0.0101331337899575	1.15888257960635e-05	0.411771901174109	0.411771901176828
6.74754405311069	0.0106131494367310	1.27127773125306e-05	0.428684455369672	0.428684455371172
7.06718127392749	0.0111159038557268	1.39457361636146e-05	0.445765245035732	0.445765245036545
7.40195999691565	0.0116424742030035	1.52982745126395e-05	0.462975095024170	0.462975095024604
7.75259748862946	0.0121939886604695	1.67819898726245e-05	0.480273611157588	0.480273611157815
8.11984499318401	0.0127716288530233	1.84096045506428e-05	0.497619553766061	0.497619553766178
8.50448934180267	0.0133766323801958	2.01950747368702e-05	0.514971228259957	0.514971228260016
8.90735463861044	0.0140102954677191	2.21537101737219e-05	0.532286884942474	0.532286884942503
9.32930402628470	0.0146739757447022	2.43023054311970e-05	0.549525119944894	0.549525119944908
9.77124153534650	0.0153690951523639	2.66592839140660e-05	0.566645269128478	0.566645269128485
10.2341140210545	0.0160971429905556	2.92448558357112e-05	0.583607787041355	0.583607787041359
10.7189131920513	0.0168596791085999	3.20811915131853e-05	0.600374603533936	0.600374603533937
11.2266777351081	0.0176583372472825	3.51926114694301e-05	0.616909451395222	0.616909451395222
11.7584955405216	0.0184948285391571	3.86057949727095e-05	0.633178159336002	0.633178159336002
12.3155060329283	0.0193709451746630	4.23500088014074e-05	0.649148905765009	0.649148905765010
12.8989026125331	0.0202885642419100	4.64573581957613e-05	0.664792430026659	0.664792430026659
13.5099352119803	0.0212496517483572	5.09630621483494e-05	0.680082199037540	0.680082199037540
14.1499129743458	0.0222562668330025	5.59057553938463e-05	0.694994528518486	0.694994528518486
14.8202070579886	0.0233105661781070	6.13278196874951e-05	0.709508659219015	0.709508659219015
15.5222535742705	0.0244148086299071	6.72757472128869e-05	0.723606789627950	0.723606789627950
16.2575566644379	0.0255713600382139	7.38005392351350e-05	0.737274067623283	0.737274067623283
17.0276917222590	0.0267826983252684	8.09581434177426e-05	0.750498544311569	0.750498544311569
17.8343087693191	0.0280514187947135	8.88099335529986e-05	0.763271093927807	0.763271093927807
18.6791359902078	0.0293802396920557	9.74232358194060e-05	0.775585304106658	0.775585304106658
19.5639834351707	0.0307720080285322	0.000106871906078609	0.787437341099237	0.787437341099237
20.4907468981585	0.0322297056808591	0.000117236963161922	0.798825794608412	0.798825794608412
21.4614119785840	0.0337564557799302	0.000128607283576661	0.809751506867059	0.809751506867059
22.4780583354873	0.0353555294021539	0.000141080363589116	0.820217390409335	0.820217390409335
23.5428641432242	0.0370303525777657	0.000154763155218754	0.830228238708478	0.830228238708478
24.6581107582260	0.0387845136311295	0.000169772983311988	0.839790533500044	0.839790533500044
25.8261876068268	0.0406217708687566	0.000186238551559071	0.848912252200543	0.848912252200543
27.0495973046313	0.0425460606315125	0.000204301046080349	0.857602678389969	0.857602678389969
28.3309610183932	0.0445615057282645	0.000224115346044701	0.865872217872251	0.865872217872251
29.6730240818887	0.0466724242690376	0.000245851351700774	0.873732222376785	0.873732222376785
31.0786618778201	0.0488833389166063	0.000269695441208395	0.881194822530380	0.881194822530380
32.5508859983506	0.0511989865763420	0.000295852068761929	0.888272771322633	0.888272771322633
34.0928506974681	0.0536243285450771	0.000324545517708916	0.894979298916320	0.894979298916320
35.7078596490046	0.0561645611407300	0.000356021823696313	0.901327979322700	0.901327979322700
37.3993730247880	0.0588251268354648	0.000390550884334602	0.907332609172130	0.907332609172130
39.1710149080926	0.0616117259162393	0.000428428773469369	0.913007098563570	0.913007098563570
41.0265810582719	0.0645303286977230	0.000469980279904350	0.918365373771485	0.918365373771485
42.9700470432084	0.0675871883137525	0.000515561692344559	0.923421291423099	0.923421291423099
45.0055767570050	0.0707888541147294	0.000565563854439344	0.928188563629866	0.928188563629866
47.1375313411673	0.0741421856996647	0.000620415516121238	0.932680693460950	0.932680693460950
49.3704785283900	0.0776543676129341	0.000680587009977070	0.936910920079484	0.936910920079484
51.7092024289676	0.0813329247372319	0.000746594284174887	0.940892172820564	0.940892172820564
54.1587137807947	0.0851857384157028	0.000819003326527480	0.944637033469489	0.944637033469489
56.7242606849198	0.0892210633377935	0.000898435017627266	0.948157705995918	0.948157705995918
59.4113398496504	0.0934475452250018	0.000985570454666307	0.951465993011203	0.951465993011203
62.2257083673023	0.0978742393544164	0.00108115679159128	0.954573278238838	0.954573278238838
65.1733960488242	0.102510629959733	0.00118601364567052	0.957490514319311	0.957490514319311
68.2607183427238	0.107366650551314	0.00130104012540713	0.960228215308082	0.960228215308082
71.4942898659758	0.112452705198829	0.00142722254005975	0.962796453267030	0.962796453267030
74.8810385759003	0.117779690822067	0.00156564285687745	0.965204858393818	0.965204858393818
78.4282206133768	0.123359020537694	0.00171748797856621	0.967462622178814	0.967462622178814
82.1434358491942	0.129202648111963	0.00188405992053803	0.969578503124360	0.969578503124360
86.0346441668449	0.135323093571765	0.00206678697520847	0.971560834605457	0.971560834605457
90.1101825166502	0.141733470028910	0.00226723595907266	0.973417534493643	0.973417534493643
94.3787827777539	0.148447511775089	0.00248712564757363	0.975156116206503	0.975156116206503
98.8495904662559	0.155479603707721	0.00272834151296216	0.976783700883543	0.976783700883543
103.532184329566	0.162844812149735	0.00299295189151970	0.978307030424820	0.978307030424820
108.436596868961	0.170558917129305	0.00328322571877226	0.979732481161750	0.979732481161750
113.573335834310	0.178638446188712	0.00360165198476817	0.981066077959708	0.981066077959708
118.953406737032	0.187100709794752	0.00395096107624163	0.982313508579643	0.982313508579643
124.588336429501	0.195963838426580	0.00433414818866266	0.983480138150774	0.983480138150774
130.490197801440	0.205246821420427	0.00475449900892393	0.984571023628902	0.984571023628902
136.671635646200	0.214969547654436	0.00521561788888296	0.985590928134864	0.985590928134864
143.145893752348	0.225152848160764	0.00572145875133810	0.986544335085459	0.986544335085459
149.926843278605	0.235818540756266	0.00627635899344498	0.987435462044939	0.987435462044939
157.029012472938	0.246989476787378	0.00688507667828327	0.988268274238982	0.988268274238982
164.467617799466	0.258689590089330	0.00755283133347680	0.989046497685190	0.989046497685190
172.258596539878	0.270943948264623	0.00828534870670063	0.989773631904674	0.989773631904674
180.418640939207	0.283778806390597	0.00908890986183660	0.990452962188433	0.990452962188433
188.965233969121	0.297221663271181	0.00997040503675884	0.991087571400038	0.991087571400038
197.916686785356	0.311301320353338	0.0109373927245591	0.991680351302855	0.991680351302855
207.292177959537	0.326047943434438	0.0119981644848128	0.992234013405728	0.992234013405728
217.111794569450	0.341493127292758	0.0131618160406164	0.992751099325804	0.992751099325804
227.396575235793	0.357669963379598	0.0144383252710285	0.993233990671212	0.993233990671212
238.168555197616	0.374613110718013	0.0158386377676689	0.993684918449578	0.993684918449578
249.450813523032	0.392358870160107	0.0173747606890947	0.994105972011083	0.994105972011083
261.267522556333	0.410945262161947	0.0190598657177157	0.994499107536902	0.994499107536902
273.643999707467	0.430412108242739	0.0209084020020701	0.994866156085615	0.994866156085615
286.606761694824	0.450801116302817	0.0229362200528955	0.995208831211445	0.995208831211445
300.183581357559	0.472155969983205	0.0251607076553610	0.995528736169207	0.995528736169207
314.403547159150	0.494522422258224	0.0276009389628532	0.995827370721512	0.995827370721512
329.297125509715	0.517948393461678	0.0302778380507444	0.996106137564205	0.996106137564205
344.896226040577	0.542484073956614	0.0332143583325525	0.996366348386289	0.996366348386289
361.234269970944	0.568182031668638	0.0364356793769185	0.996609229580629	0.996609229580629
378.346261713193	0.595097324713206	0.0399694228130400	0.996835927621642	0.996835927621642
396.268863870148	0.623287619358136	0.0438458891758606	0.997047514126024	0.997047514126024
415.040475785047	0.652813313574138	0.0480983177218824	0.997244990612236	0.997244990612236
434.701315812502	0.683737666438028	0.0527631714434205	0.997429292974120	0.997429292974120
455.293507486694	0.716126933665895	0.0578804497251931	0.997601295683595	0.997601295683595
476.861169771447	0.750050509566598	0.0634940313241614	0.997761815736905	0.997761815736905
499.450511585514	0.785581075719710	0.0696520506135391	0.997911616358384	0.997911616358384
523.109930805626	0.822794756696502	0.0764073103171337	0.998051410475176	0.998051410475176
547.890117959396	0.861771283157545	0.0838177342730525	0.998181863975803	0.998181863975803
573.844164830241	0.902594162676384	0.0919468641090561	0.998303598764924	0.998303598764924
601.027678207039	0.945350858655321	0.100864404088375	0.998417195626070	0.998417195626070
629.498899022189	0.990132977716560	0.110646818797826	0.998523196903587	0.998523196903587
659.318827133354	1.03703646597026	0.121377988803187	0.998622109014483	0.998622109014483
690.551352016232	1.08616181457996	0.133149929893837	0.998714404800326	0.998714404800326
723.263389648352	1.13761427506588	0.146063582083905	0.998800525728840	0.998800525728840
757.525025877192	1.19150408480724	0.160229675135333	0.998880883954311	0.998880883954311
793.409666579749	1.24794670322691	0.175769678024371	0.998955864245456	0.998955864245456
830.994194935339	1.30706305916430	0.192816840492851	0.999025825788906	0.999025825788906
870.359136148518	1.36897980996654	0.211517335615140	0.999091103876022	0.999091103876022
911.588829975084	1.43382961285302	0.232031513177846	0.999152011480309	0.999152011480309
954.771611420807	1.50175140913471	0.254535274619576	0.999208840732295	0.999208840732295
1000	1.57289072189729	0.279221581320312	0.999261864298323	0.999261864298323

==> Data_alpha_n0.dat <==
% dependence of the alpha_n0 on conductivity sigma for wire antennas with r0 = 0.0006745; % radius of wire in m
alpha_n0			sigma
1.34017595705589	1000
1.64780346633881	1511.77507061566
2.02604460211559	2285.46386413499
2.49110820168508	3455.10729459222
3.06292372143377	5223.34507426684
3.76599527751372	7896.52286849973
4.63045172526093	11937.7664171444
5.69333777660155	18047.2176682717
7.00020148393876	27283.3337648677
8.60704611926063	41246.2638290135
10.5827300927054	62355.0734127391
13.0119177547375	94266.8455117885
15.9987075332062	142510.267030300
19.6710928825135	215443.469003189
24.1864472107721	325702.065565978
29.7382678315491	492388.263170674
36.5644679400070	744380.301325170
44.9575719510275	1125335.58260076
55.2772511020281	1701254.27985259
67.9657365109734	2571913.80905935
83.5667701882082	3888155.18030809
102.748906113322	5878016.07227491
126.334159902401	8886238.16274341
155.333234795150	13433993.3259890
190.988833507623	20309176.2090473
234.828912001397	30702906.2975785
288.732157262790	46415888.3361278
355.008495023511	70170382.8670382
436.498077434967	106081835.513945
536.692992633328	160371874.375133
659.886911837848	242446201.708233
811.359086837181	366524123.707963
997.600582742014	554102033.000950
1226.59244079794	837677640.068292
1508.14769142103	1266380173.46740
1854.33187380394	1914481976.16995
2279.98008269688	2894266124.71675
2803.33269946483	4375479375.07420
3446.81705052138	6614740641.23016
4238.00848969263	10000000000.0000

